The Higgs width in the SMEFT

We calculate the total and partial inclusive Higgs widths at leading order in the Standard Model Effective Field Theory (SMEFT). We report results incorporating SMEFT corrections for two and four body Higgs decays through vector currents in this limit. The narrow width approximation is avoided and all phase space integrals are directly evaluated. We explain why the narrow width approximation fails more significantly in the SMEFT compared to the SM, despite the narrowness of the observed $\rm SU(2) \times U(1)$ bosons in both theories. Our results are presented in a manner that allows various input parameter schemes to be used, and they allow the inclusive branching ratios and decay widths of the Higgs to be numerically determined without a Monte Carlo generation of phase space for each Wilson coefficient value chosen.

==> data/WWAAIRfinite.txt <==
10.      -7.72688
9.77237      -7.72715
9.54993      -7.72701
9.33254      -7.72652
9.12011      -7.72577
8.91251      -7.72481
8.70964      -7.72368
8.51138      -7.72243
8.31764      -7.72111
8.12831      -7.71972
7.94328      -7.71831
7.76247      -7.7169
7.58578      -7.71549
7.4131      -7.7141
7.24436      -7.71275
7.07946      -7.71143
6.91831      -7.71016
6.76083      -7.70895
6.60693      -7.70778
6.45654      -7.70667
6.30957      -7.70562
6.16595      -7.70461
6.0256      -7.70367
5.88844      -7.70277
5.7544      -7.70192
5.62341      -7.70112
5.49541      -7.70037
5.37032      -7.69966
5.24807      -7.69898
5.12861      -7.69835
5.01187      -7.69775
4.89779      -7.69717
4.7863      -7.69663
4.67735      -7.69611
4.57088      -7.69562
4.46684      -7.69514
4.36516      -7.69468
4.2658      -7.69424
4.16869      -7.69382
4.0738      -7.6934
3.98107      -7.693
3.89045      -7.6926
3.80189      -7.69221
3.71535      -7.69182
3.63078      -7.69144
3.54813      -7.69106
3.46737      -7.69069
3.38844      -7.69031
3.31131      -7.68994
3.23594      -7.68956
3.16228      -7.68919
3.0903      -7.68881
3.01995      -7.68843
2.95121      -7.68804
2.88403      -7.68766
2.81838      -7.68727
2.75423      -7.68688
2.69153      -7.68649
2.63027      -7.68609
2.5704      -7.68569
2.51189      -7.68528
2.45471      -7.68488
2.39883      -7.68447
2.34423      -7.68406
2.29087      -7.68364
2.23872      -7.68323
2.18776      -7.68281
2.13796      -7.68239
2.0893      -7.68196
2.04174      -7.68154
1.99526      -7.68112
1.94984      -7.68069
1.90546      -7.68027
1.86209      -7.67984
1.8197      -7.67941
1.77828      -7.67899
1.7378      -7.67856
1.69824      -7.67814
1.65959      -7.67772
1.62181      -7.6773
1.58489      -7.67688
1.54882      -7.67646
1.51356      -7.67605
1.47911      -7.67563
1.44544      -7.67523
1.41254      -7.67482
1.38038      -7.67442
1.34896      -7.67402
1.31826      -7.67362
1.28825      -7.67323
1.25893      -7.67284
1.23027      -7.67246
1.20226      -7.67208
1.1749      -7.6717
1.14815      -7.67133
1.12202      -7.67096
1.09648      -7.6706
1.07152      -7.67024
1.04713      -7.66989
1.02329      -7.66954
1.      -7.6692
0.977237      -7.66887
0.954993      -7.66854
0.933254      -7.66821
0.912011      -7.66789
0.891251      -7.66757
0.870964      -7.66726
0.851138      -7.66696
0.831764      -7.66666
0.812831      -7.66636
0.794328      -7.66608
0.776247      -7.66579
0.758578      -7.66552
0.74131      -7.66524
0.724436      -7.66498
0.707946      -7.66471
0.691831      -7.66446
0.676083      -7.66421
0.660693      -7.66396
0.645654      -7.66372
0.630957      -7.66348
0.616595      -7.66325
0.60256      -7.66303
0.588844      -7.66281
0.57544      -7.66259
0.562341      -7.66238
0.549541      -7.66218
0.537032      -7.66198
0.524807      -7.66178
0.512861      -7.66159
0.501187      -7.6614
0.489779      -7.66122
0.47863      -7.66104
0.467735      -7.66086
0.457088      -7.66069
0.446684      -7.66053
0.436516      -7.66037
0.42658      -7.66021
0.416869      -7.66006
0.40738      -7.65991
0.398107      -7.65976
0.389045      -7.65962
0.380189      -7.65948
0.371535      -7.65935
0.363078      -7.65922
0.354813      -7.65909
0.346737      -7.65896
0.338844      -7.65884
0.331131      -7.65873
0.323594      -7.65861
0.316228      -7.6585
0.30903      -7.65839
0.301995      -7.65829
0.295121      -7.65819
0.288403      -7.65809
0.281838      -7.65799
0.275423      -7.6579
0.269153      -7.6578
0.263027      -7.65772
0.25704      -7.65763
0.251189      -7.65755
0.245471      -7.65746
0.239883      -7.65739
0.234423      -7.65731
0.229087      -7.65724
0.223872      -7.65716
0.218776      -7.65709
0.213796      -7.65703
0.20893      -7.65696
0.204174      -7.6569
0.199526      -7.65683
0.194984      -7.65677
0.190546      -7.65671
0.186209      -7.65666
0.18197      -7.6566
0.177828      -7.65655
0.17378      -7.6565
0.169824      -7.65645
0.165959      -7.6564
0.162181      -7.65635
0.158489      -7.65631
0.154882      -7.65626
0.151356      -7.65622
0.147911      -7.65618
0.144544      -7.65614
0.141254      -7.6561
0.138038      -7.65606
0.134896      -7.65603
0.131826      -7.65599
0.128825      -7.65596
0.125893      -7.65592
0.123027      -7.65589
0.120226      -7.65586
0.11749      -7.65583
0.114815      -7.6558
0.112202      -7.65577
0.109648      -7.65575
0.107152      -7.65572
0.104713      -7.6557
0.102329      -7.65567
0.1      -7.65565
0.0977237      -7.65562
0.0954993      -7.6556
0.0933254      -7.65558
0.0912011      -7.65556
0.0891251      -7.65554
0.0870964      -7.65552
0.0851138      -7.6555
0.0831764      -7.65548
0.0812831      -7.65547
0.0794328      -7.65545
0.0776247      -7.65543
0.0758578      -7.65542
0.074131      -7.6554
0.0724436      -7.65539
0.0707946      -7.65537
0.0691831      -7.65536
0.0676083      -7.65535
0.0660693      -7.65533
0.0645654      -7.65532
0.0630957      -7.65531
0.0616595      -7.6553
0.060256      -7.65528
0.0588844      -7.65527
0.057544      -7.65526
0.0562341      -7.65525
0.0549541      -7.65524
0.0537032      -7.65523
0.0524807      -7.65523
0.0512861      -7.65522
0.0501187      -7.65521
0.0489779      -7.6552
0.047863      -7.65519
0.0467735      -7.65518
0.0457088      -7.65518
0.0446684      -7.65517
0.0436516      -7.65516
0.042658      -7.65516
0.0416869      -7.65515
0.040738      -7.65514
0.0398107      -7.65514
0.0389045      -7.65513
0.0380189      -7.65513
0.0371535      -7.65512
0.0363078      -7.65512
0.0354813      -7.65511
0.0346737      -7.65511
0.0338844      -7.6551
0.0331131      -7.6551
0.0323594      -7.65509
0.0316228      -7.65509
0.030903      -7.65508
0.0301995      -7.65508
0.0295121      -7.65508
0.0288403      -7.65507
0.0281838      -7.65507
0.0275423      -7.65507
0.0269153      -7.65506
0.0263027      -7.65506
0.025704      -7.65506
0.0251189      -7.65505
0.0245471      -7.65505
0.0239883      -7.65505
0.0234423      -7.65505
0.0229087      -7.65504
0.0223872      -7.65504
0.0218776      -7.65504
0.0213796      -7.65504
0.020893      -7.65503
0.0204174      -7.65503
0.0199526      -7.65503
0.0194984      -7.65503
0.0190546      -7.65503
0.0186209      -7.65503
0.018197      -7.65502
0.0177828      -7.65502
0.017378      -7.65502
0.0169824      -7.65502
0.0165959      -7.65502
0.0162181      -7.65502
0.0158489      -7.65501
0.0154882      -7.65501
0.0151356      -7.65501
0.0147911      -7.65501
0.0144544      -7.65501
0.0141254      -7.65501
0.0138038      -7.65501
0.0134896      -7.65501
0.0131826      -7.65501
0.0128825      -7.655
0.0125893      -7.655
0.0123027      -7.655
0.0120226      -7.655
0.011749      -7.655
0.0114815      -7.655
0.0112202      -7.655
0.0109648      -7.655
0.0107152      -7.655
0.0104713      -7.655
0.0102329      -7.655
0.01      -7.655
0.00977237      -7.655
0.00954993      -7.65499
0.00933254      -7.65499
0.00912011      -7.65499
0.00891251      -7.65499
0.00870964      -7.65499
0.00851138      -7.65499
0.00831764      -7.65499
0.00812831      -7.65499
0.00794328      -7.65499
0.00776247      -7.65499
0.00758578      -7.65499
0.0074131      -7.65499
0.00724436      -7.65499
0.00707946      -7.65499
0.00691831      -7.65499
0.00676083      -7.65499
0.00660693      -7.65499
0.00645654      -7.65499
0.00630957      -7.65499
0.00616595      -7.65499
0.0060256      -7.65499
0.00588844      -7.65499
0.0057544      -7.65499
0.00562341      -7.65499
0.00549541      -7.65499
0.00537032      -7.65499
0.00524807      -7.65498
0.00512861      -7.65498
0.00501187      -7.65498
0.00489779      -7.65498
0.0047863      -7.65498
0.00467735      -7.65498
0.00457088      -7.65498
0.00446684      -7.65498
0.00436516      -7.65498
0.0042658      -7.65498
0.00416869      -7.65498
0.0040738      -7.65498
0.00398107      -7.65498
0.00389045      -7.65498
0.00380189      -7.65498
0.00371535      -7.65498
0.00363078      -7.65498
0.00354813      -7.65498
0.00346737      -7.65498
0.00338844      -7.65498
0.00331131      -7.65498
0.00323594      -7.65498
0.00316228      -7.65498
0.0030903      -7.65498
0.00301995      -7.65498
0.00295121      -7.65498
0.00288403      -7.65498
0.00281838      -7.65498
0.00275423      -7.65498
0.00269153      -7.65498
0.00263027      -7.65498
0.0025704      -7.65498
0.00251189      -7.65498
0.00245471      -7.65498
0.00239883      -7.65498
0.00234423      -7.65498
0.00229087      -7.65498
0.00223872      -7.65498
0.00218776      -7.65498
0.00213796      -7.65498
0.0020893      -7.65498
0.00204174      -7.65498
0.00199526      -7.65498
0.00194984      -7.65498
0.00190546      -7.65498
0.00186209      -7.65498
0.0018197      -7.65498
0.00177828      -7.65498
0.0017378      -7.65498
0.00169824      -7.65498
0.00165959      -7.65498
0.00162181      -7.65498
0.00158489      -7.65498
0.00154882      -7.65498
0.00151356      -7.65498
0.00147911      -7.65498
0.00144544      -7.65498
0.00141254      -7.65498
0.00138038      -7.65498
0.00134896      -7.65498
0.00131826      -7.65498
0.00128825      -7.65498
0.00125893      -7.65498
0.00123027      -7.65498
0.00120226      -7.65498
0.0011749      -7.65498
0.00114815      -7.65498
0.00112202      -7.65498
0.00109648      -7.65498
0.00107152      -7.65498
0.00104713      -7.65498
0.00102329      -7.65498
0.001      -7.65498
0.000977237      -7.65498
0.000954993      -7.65498
0.000933254      -7.65498
0.000912011      -7.65498
0.000891251      -7.65498
0.000870964      -7.65498
0.000851138      -7.65498
0.000831764      -7.65498
0.000812831      -7.65498
0.000794328      -7.65498
0.000776247      -7.65498
0.000758578      -7.65498
0.00074131      -7.65498
0.000724436      -7.65498
0.000707946      -7.65498
0.000691831      -7.65498
0.000676083      -7.65498
0.000660693      -7.65498
0.000645654      -7.65498
0.000630957      -7.65498
0.000616595      -7.65498
0.00060256      -7.65498
0.000588844      -7.65498
0.00057544      -7.65498
0.000562341      -7.65498
0.000549541      -7.65498
0.000537032      -7.65498
0.000524807      -7.65498
0.000512861      -7.65498
0.000501187      -7.65498
0.000489779      -7.65498
0.00047863      -7.65498
0.000467735      -7.65498
0.000457088      -7.65498
0.000446684      -7.65498
0.000436516      -7.65498
0.00042658      -7.65498
0.000416869      -7.65498
0.00040738      -7.65498
0.000398107      -7.65498
0.000389045      -7.65498
0.000380189      -7.65498
0.000371535      -7.65498
0.000363078      -7.65498
0.000354813      -7.65498
0.000346737      -7.65498
0.000338844      -7.65498
0.000331131      -7.65498
0.000323594      -7.65498
0.000316228      -7.65498
0.00030903      -7.65498
0.000301995      -7.65498
0.000295121      -7.65498
0.000288403      -7.65498
0.000281838      -7.65498
0.000275423      -7.65498
0.000269153      -7.65498
0.000263027      -7.65498
0.00025704      -7.65498
0.000251189      -7.65498
0.000245471      -7.65498
0.000239883      -7.65498
0.000234423      -7.65498
0.000229087      -7.65498
0.000223872      -7.65498
0.000218776      -7.65498
0.000213796      -7.65498
0.00020893      -7.65498
0.000204174      -7.65498
0.000199526      -7.65498
0.000194984      -7.65498
0.000190546      -7.65498
0.000186209      -7.65498
0.00018197      -7.65498
0.000177828      -7.65498
0.00017378      -7.65498
0.000169824      -7.65498
0.000165959      -7.65498
0.000162181      -7.65498
0.000158489      -7.65498
0.000154882      -7.65498
0.000151356      -7.65498
0.000147911      -7.65498
0.000144544      -7.65498
0.000141254      -7.65498
0.000138038      -7.65498
0.000134896      -7.65498
0.000131826      -7.65498
0.000128825      -7.65498
0.000125893      -7.65498
0.000123027      -7.65498
0.000120226      -7.65498
0.00011749      -7.65498
0.000114815      -7.65498
0.000112202      -7.65498
0.000109648      -7.65498
0.000107152      -7.65498
0.000104713      -7.65498
0.000102329      -7.65498
0.0001      -7.65498
0.0000977237      -7.65498
0.0000954993      -7.65498
0.0000933254      -7.65498
0.0000912011      -7.65498
0.0000891251      -7.65498
0.0000870964      -7.65498
0.0000851138      -7.65498
0.0000831764      -7.65498
0.0000812831      -7.65498
0.0000794328      -7.65498
0.0000776247      -7.65498
0.0000758578      -7.65498
0.000074131      -7.65498
0.0000724436      -7.65498
0.0000707946      -7.65498
0.0000691831      -7.65498
0.0000676083      -7.65498
0.0000660693      -7.65498
0.0000645654      -7.65498
0.0000630957      -7.65498
0.0000616595      -7.65498
0.000060256      -7.65498
0.0000588844      -7.65498
0.000057544      -7.65498
0.0000562341      -7.65498
0.0000549541      -7.65498
0.0000537032      -7.65498
0.0000524807      -7.65498
0.0000512861      -7.65498
0.0000501187      -7.65498
0.0000489779      -7.65498
0.000047863      -7.65498
0.0000467735      -7.65498
0.0000457088      -7.65498
0.0000446684      -7.65498
0.0000436516      -7.65498
0.000042658      -7.65498
0.0000416869      -7.65498
0.000040738      -7.65498
0.0000398107      -7.65498
0.0000389045      -7.65498
0.0000380189      -7.65498
0.0000371535      -7.65498
0.0000363078      -7.65498
0.0000354813      -7.65498
0.0000346737      -7.65498
0.0000338844      -7.65498
0.0000331131      -7.65498
0.0000323594      -7.65498
0.0000316228      -7.65498
0.000030903      -7.65498
0.0000301995      -7.65498
0.0000295121      -7.65498
0.0000288403      -7.65498
0.0000281838      -7.65498
0.0000275423      -7.65498
0.0000269153      -7.65498
0.0000263027      -7.65498
0.000025704      -7.65498
0.0000251189      -7.65498
0.0000245471      -7.65498
0.0000239883      -7.65498
0.0000234423      -7.65498
0.0000229087      -7.65498
0.0000223872      -7.65498
0.0000218776      -7.65498
0.0000213796      -7.65498
0.000020893      -7.65498
0.0000204174      -7.65498
0.0000199526      -7.65498
0.0000194984      -7.65498
0.0000190546      -7.65498
0.0000186209      -7.65498
0.000018197      -7.65498
0.0000177828      -7.65498
0.000017378      -7.65498
0.0000169824      -7.65498
0.0000165959      -7.65498
0.0000162181      -7.65498
0.0000158489      -7.65498
0.0000154882      -7.65498
0.0000151356      -7.65498
0.0000147911      -7.65498
0.0000144544      -7.65498
0.0000141254      -7.65498
0.0000138038      -7.65498
0.0000134896      -7.65498
0.0000131826      -7.65498
0.0000128825      -7.65498
0.0000125893      -7.65498
0.0000123027      -7.65498
0.0000120226      -7.65498
0.000011749      -7.65498
0.0000114815      -7.65498
0.0000112202      -7.65498
0.0000109648      -7.65498
0.0000107152      -7.65498
0.0000104713      -7.65498
0.0000102329      -7.65498
0.00001      -7.65498



==> data/WWAAresults_percent1.txt <==
10.      -7.72742
7.94328      -7.71594
6.30957      -7.70752
5.01187      -7.69927
3.98107      -7.69434
3.16228      -7.68677
2.51189      -7.68345
1.99526      -7.67982
1.58489      -7.67568
1.25893      -7.67254
1.      -7.6694
0.794328      -7.66747
0.630957      -7.66516
0.501187      -7.66404
0.398107      -7.66324
0.316228      -7.66176
0.251189      -7.66051
0.199526      -7.66018
0.158489      -7.65904
0.125893      -7.65797
0.1      -7.65787
0.0794328      -7.6576
0.0630957      -7.65652
0.0501187      -7.65648
0.0398107      -7.65638
0.0316228      -7.65609
0.0251189      -7.65601
0.0199526      -7.65463
0.0158489      -7.65504
0.0125893      -7.65467
0.01      -7.65498
0.00794328      -7.65452
0.00630957      -7.65477
0.00501187      -7.65437
0.00398107      -7.65433
0.00316228      -7.6544
0.00251189      -7.65423
0.00199526      -7.65379
0.00158489      -7.65392
0.00125893      -7.65382
0.001      -7.65401
0.000794328      -7.65401
0.000630957      -7.65376
0.000501187      -7.65388
0.000398107      -7.65384
0.000316228      -7.65427
0.000251189      -7.65415
0.000199526      -7.65369
0.000158489      -7.65408
0.000125893      -7.6538
0.0001      -7.65371
0.0000794328      -7.65408
0.0000630957      -7.65387
0.0000501187      -7.65391
0.0000398107      -7.65398
0.0000316228      -7.65389
0.0000251189      -7.65381
0.0000199526      -7.65391
0.0000158489      -7.65372
0.0000125893      -7.65378
0.00001      -7.65366



==> data/WWAAwlogs.txt <==
10.      -7.72728
9.77237      -7.72641
9.54993      -7.72545
9.33254      -7.72442
9.12011      -7.72335
8.91251      -7.72224
8.70964      -7.72111
8.51138      -7.71998
8.31764      -7.71884
8.12831      -7.71771
7.94328      -7.7166
7.76247      -7.7155
7.58578      -7.71442
7.4131      -7.71337
7.24436      -7.71234
7.07946      -7.71134
6.91831      -7.71036
6.76083      -7.70942
6.60693      -7.7085
6.45654      -7.7076
6.30957      -7.70674
6.16595      -7.7059
6.0256      -7.70509
5.88844      -7.7043
5.7544      -7.70353
5.62341      -7.70278
5.49541      -7.70206
5.37032      -7.70135
5.24807      -7.70066
5.12861      -7.69999
5.01187      -7.69934
4.89779      -7.6987
4.7863      -7.69807
4.67735      -7.69746
4.57088      -7.69686
4.46684      -7.69627
4.36516      -7.69569
4.2658      -7.69513
4.16869      -7.69457
4.0738      -7.69402
3.98107      -7.69347
3.89045      -7.69294
3.80189      -7.69241
3.71535      -7.69188
3.63078      -7.69137
3.54813      -7.69085
3.46737      -7.69035
3.38844      -7.68985
3.31131      -7.68935
3.23594      -7.68886
3.16228      -7.68837
3.0903      -7.68789
3.01995      -7.68741
2.95121      -7.68694
2.88403      -7.68647
2.81838      -7.686
2.75423      -7.68554
2.69153      -7.68508
2.63027      -7.68462
2.5704      -7.68417
2.51189      -7.68372
2.45471      -7.68328
2.39883      -7.68284
2.34423      -7.68241
2.29087      -7.68198
2.23872      -7.68155
2.18776      -7.68113
2.13796      -7.68071
2.0893      -7.68029
2.04174      -7.67988
1.99526      -7.67948
1.94984      -7.67908
1.90546      -7.67868
1.86209      -7.67829
1.8197      -7.6779
1.77828      -7.67752
1.7378      -7.67714
1.69824      -7.67676
1.65959      -7.67639
1.62181      -7.67603
1.58489      -7.67567
1.54882      -7.67532
1.51356      -7.67497
1.47911      -7.67462
1.44544      -7.67428
1.41254      -7.67395
1.38038      -7.67362
1.34896      -7.67329
1.31826      -7.67297
1.28825      -7.67266
1.25893      -7.67235
1.23027      -7.67204
1.20226      -7.67174
1.1749      -7.67145
1.14815      -7.67116
1.12202      -7.67087
1.09648      -7.67059
1.07152      -7.67031
1.04713      -7.67004
1.02329      -7.66977
1.      -7.66951
0.977237      -7.66925
0.954993      -7.669
0.933254      -7.66875
0.912011      -7.66851
0.891251      -7.66827
0.870964      -7.66804
0.851138      -7.66781
0.831764      -7.66758
0.812831      -7.66736
0.794328      -7.66714
0.776247      -7.66693
0.758578      -7.66672
0.74131      -7.66651
0.724436      -7.66631
0.707946      -7.66611
0.691831      -7.66592
0.676083      -7.66573
0.660693      -7.66554
0.645654      -7.66536
0.630957      -7.66518
0.616595      -7.66501
0.60256      -7.66484
0.588844      -7.66467
0.57544      -7.6645
0.562341      -7.66434
0.549541      -7.66418
0.537032      -7.66403
0.524807      -7.66388
0.512861      -7.66373
0.501187      -7.66358
0.489779      -7.66344
0.47863      -7.6633
0.467735      -7.66316
0.457088      -7.66303
0.446684      -7.6629
0.436516      -7.66277
0.42658      -7.66264
0.416869      -7.66252
0.40738      -7.6624
0.398107      -7.66228
0.389045      -7.66216
0.380189      -7.66205
0.371535      -7.66193
0.363078      -7.66182
0.354813      -7.66172
0.346737      -7.66161
0.338844      -7.66151
0.331131      -7.66141
0.323594      -7.66131
0.316228      -7.66121
0.30903      -7.66111
0.301995      -7.66102
0.295121      -7.66093
0.288403      -7.66084
0.281838      -7.66075
0.275423      -7.66066
0.269153      -7.66058
0.263027      -7.66049
0.25704      -7.66041
0.251189      -7.66033
0.245471      -7.66025
0.239883      -7.66018
0.234423      -7.6601
0.229087      -7.66002
0.223872      -7.65995
0.218776      -7.65988
0.213796      -7.65981
0.20893      -7.65974
0.204174      -7.65967
0.199526      -7.6596
0.194984      -7.65954
0.190546      -7.65947
0.186209      -7.65941
0.18197      -7.65934
0.177828      -7.65928
0.17378      -7.65922
0.169824      -7.65916
0.165959      -7.6591
0.162181      -7.65904
0.158489      -7.65899
0.154882      -7.65893
0.151356      -7.65887
0.147911      -7.65882
0.144544      -7.65877
0.141254      -7.65871
0.138038      -7.65866
0.134896      -7.65861
0.131826      -7.65856
0.128825      -7.65851
0.125893      -7.65846
0.123027      -7.65841
0.120226      -7.65836
0.11749      -7.65831
0.114815      -7.65827
0.112202      -7.65822
0.109648      -7.65818
0.107152      -7.65813
0.104713      -7.65809
0.102329      -7.65804
0.1      -7.658
0.0977237      -7.65796
0.0954993      -7.65791
0.0933254      -7.65787
0.0912011      -7.65783
0.0891251      -7.65779
0.0870964      -7.65775
0.0851138      -7.65771
0.0831764      -7.65767
0.0812831      -7.65763
0.0794328      -7.65759
0.0776247      -7.65755
0.0758578      -7.65752
0.074131      -7.65748
0.0724436      -7.65744
0.0707946      -7.6574
0.0691831      -7.65737
0.0676083      -7.65733
0.0660693      -7.6573
0.0645654      -7.65726
0.0630957      -7.65723
0.0616595      -7.65719
0.060256      -7.65716
0.0588844      -7.65712
0.057544      -7.65709
0.0562341      -7.65706
0.0549541      -7.65702
0.0537032      -7.65699
0.0524807      -7.65696
0.0512861      -7.65693
0.0501187      -7.65689
0.0489779      -7.65686
0.047863      -7.65683
0.0467735      -7.6568
0.0457088      -7.65677
0.0446684      -7.65674
0.0436516      -7.65671
0.042658      -7.65668
0.0416869      -7.65665
0.040738      -7.65662
0.0398107      -7.65659
0.0389045      -7.65656
0.0380189      -7.65653
0.0371535      -7.6565
0.0363078      -7.65647
0.0354813      -7.65644
0.0346737      -7.65641
0.0338844      -7.65639
0.0331131      -7.65636
0.0323594      -7.65633
0.0316228      -7.6563
0.030903      -7.65628
0.0301995      -7.65625
0.0295121      -7.65622
0.0288403      -7.6562
0.0281838      -7.65617
0.0275423      -7.65614
0.0269153      -7.65612
0.0263027      -7.65609
0.025704      -7.65606
0.0251189      -7.65604
0.0245471      -7.65601
0.0239883      -7.65599
0.0234423      -7.65596
0.0229087      -7.65594
0.0223872      -7.65591
0.0218776      -7.65589
0.0213796      -7.65586
0.020893      -7.65584
0.0204174      -7.65582
0.0199526      -7.65579
0.0194984      -7.65577
0.0190546      -7.65574
0.0186209      -7.65572
0.018197      -7.6557
0.0177828      -7.65567
0.017378      -7.65565
0.0169824      -7.65563
0.0165959      -7.6556
0.0162181      -7.65558
0.0158489      -7.65556
0.0154882      -7.65554
0.0151356      -7.65551
0.0147911      -7.65549
0.0144544      -7.65547
0.0141254      -7.65545
0.0138038      -7.65543
0.0134896      -7.6554
0.0131826      -7.65538
0.0128825      -7.65536
0.0125893      -7.65534
0.0123027      -7.65532
0.0120226      -7.6553
0.011749      -7.65528
0.0114815      -7.65526
0.0112202      -7.65524
0.0109648      -7.65522
0.0107152      -7.6552
0.0104713      -7.65518
0.0102329      -7.65516
0.01      -7.65514
0.00977237      -7.65512
0.00954993      -7.6551
0.00933254      -7.65508
0.00912011      -7.65506
0.00891251      -7.65504
0.00870964      -7.65502
0.00851138      -7.655
0.00831764      -7.65498
0.00812831      -7.65496
0.00794328      -7.65494
0.00776247      -7.65493
0.00758578      -7.65491
0.0074131      -7.65489
0.00724436      -7.65487
0.00707946      -7.65485
0.00691831      -7.65483
0.00676083      -7.65482
0.00660693      -7.6548
0.00645654      -7.65478
0.00630957      -7.65476
0.00616595      -7.65475
0.0060256      -7.65473
0.00588844      -7.65471
0.0057544      -7.6547
0.00562341      -7.65468
0.00549541      -7.65466
0.00537032      -7.65465
0.00524807      -7.65463
0.00512861      -7.65461
0.00501187      -7.6546
0.00489779      -7.65458
0.0047863      -7.65457
0.00467735      -7.65455
0.00457088      -7.65453
0.00446684      -7.65452
0.00436516      -7.6545
0.0042658      -7.65449
0.00416869      -7.65447
0.0040738      -7.65446
0.00398107      -7.65444
0.00389045      -7.65443
0.00380189      -7.65441
0.00371535      -7.6544
0.00363078      -7.65438
0.00354813      -7.65437
0.00346737      -7.65435
0.00338844      -7.65434
0.00331131      -7.65433
0.00323594      -7.65431
0.00316228      -7.6543
0.0030903      -7.65429
0.00301995      -7.65427
0.00295121      -7.65426
0.00288403      -7.65424
0.00281838      -7.65423
0.00275423      -7.65422
0.00269153      -7.65421
0.00263027      -7.65419
0.0025704      -7.65418
0.00251189      -7.65417
0.00245471      -7.65415
0.00239883      -7.65414
0.00234423      -7.65413
0.00229087      -7.65412
0.00223872      -7.65411
0.00218776      -7.65409
0.00213796      -7.65408
0.0020893      -7.65407
0.00204174      -7.65406
0.00199526      -7.65405
0.00194984      -7.65404
0.00190546      -7.65403
0.00186209      -7.65401
0.0018197      -7.654
0.00177828      -7.65399
0.0017378      -7.65398
0.00169824      -7.65397
0.00165959      -7.65396
0.00162181      -7.65395
0.00158489      -7.65394
0.00154882      -7.65393
0.00151356      -7.65392
0.00147911      -7.65391
0.00144544      -7.6539
0.00141254      -7.65389
0.00138038      -7.65388
0.00134896      -7.65387
0.00131826      -7.65386
0.00128825      -7.65385
0.00125893      -7.65384
0.00123027      -7.65383
0.00120226      -7.65383
0.0011749      -7.65382
0.00114815      -7.65381
0.00112202      -7.6538
0.00109648      -7.65379
0.00107152      -7.65378
0.00104713      -7.65377
0.00102329      -7.65377
0.001      -7.65376
0.000977237      -7.65375
0.000954993      -7.65374
0.000933254      -7.65374
0.000912011      -7.65373
0.000891251      -7.65372
0.000870964      -7.65371
0.000851138      -7.65371
0.000831764      -7.6537
0.000812831      -7.65369
0.000794328      -7.65369
0.000776247      -7.65368
0.000758578      -7.65367
0.00074131      -7.65367
0.000724436      -7.65366
0.000707946      -7.65365
0.000691831      -7.65365
0.000676083      -7.65364
0.000660693      -7.65364
0.000645654      -7.65363
0.000630957      -7.65362
0.000616595      -7.65362
0.00060256      -7.65361
0.000588844      -7.65361
0.00057544      -7.6536
0.000562341      -7.6536
0.000549541      -7.65359
0.000537032      -7.65359
0.000524807      -7.65358
0.000512861      -7.65358
0.000501187      -7.65357
0.000489779      -7.65357
0.00047863      -7.65357
0.000467735      -7.65356
0.000457088      -7.65356
0.000446684      -7.65355
0.000436516      -7.65355
0.00042658      -7.65355
0.000416869      -7.65354
0.00040738      -7.65354
0.000398107      -7.65354
0.000389045      -7.65353
0.000380189      -7.65353
0.000371535      -7.65353
0.000363078      -7.65352
0.000354813      -7.65352
0.000346737      -7.65352
0.000338844      -7.65352
0.000331131      -7.65351
0.000323594      -7.65351
0.000316228      -7.65351
0.00030903      -7.65351
0.000301995      -7.65351
0.000295121      -7.6535
0.000288403      -7.6535
0.000281838      -7.6535
0.000275423      -7.6535
0.000269153      -7.6535
0.000263027      -7.6535
0.00025704      -7.6535
0.000251189      -7.65349
0.000245471      -7.65349
0.000239883      -7.65349
0.000234423      -7.65349
0.000229087      -7.65349
0.000223872      -7.65349
0.000218776      -7.65349
0.000213796      -7.65349
0.00020893      -7.65349
0.000204174      -7.65349
0.000199526      -7.65349
0.000194984      -7.65349
0.000190546      -7.65349
0.000186209      -7.65349
0.00018197      -7.65349
0.000177828      -7.65349
0.00017378      -7.65349
0.000169824      -7.6535
0.000165959      -7.6535
0.000162181      -7.6535
0.000158489      -7.6535
0.000154882      -7.6535
0.000151356      -7.6535
0.000147911      -7.6535
0.000144544      -7.65351
0.000141254      -7.65351
0.000138038      -7.65351
0.000134896      -7.65351
0.000131826      -7.65351
0.000128825      -7.65352
0.000125893      -7.65352
0.000123027      -7.65352
0.000120226      -7.65352
0.00011749      -7.65353
0.000114815      -7.65353
0.000112202      -7.65353
0.000109648      -7.65354
0.000107152      -7.65354
0.000104713      -7.65354
0.000102329      -7.65355
0.0001      -7.65355
0.0000977237      -7.65355
0.0000954993      -7.65356
0.0000933254      -7.65356
0.0000912011      -7.65357
0.0000891251      -7.65357
0.0000870964      -7.65357
0.0000851138      -7.65358
0.0000831764      -7.65358
0.0000812831      -7.65359
0.0000794328      -7.65359
0.0000776247      -7.6536
0.0000758578      -7.6536
0.000074131      -7.65361
0.0000724436      -7.65361
0.0000707946      -7.65362
0.0000691831      -7.65362
0.0000676083      -7.65363
0.0000660693      -7.65363
0.0000645654      -7.65364
0.0000630957      -7.65365
0.0000616595      -7.65365
0.000060256      -7.65366
0.0000588844      -7.65367
0.000057544      -7.65367
0.0000562341      -7.65368
0.0000549541      -7.65368
0.0000537032      -7.65369
0.0000524807      -7.6537
0.0000512861      -7.65371
0.0000501187      -7.65371
0.0000489779      -7.65372
0.000047863      -7.65373
0.0000467735      -7.65373
0.0000457088      -7.65374
0.0000446684      -7.65375
0.0000436516      -7.65376
0.000042658      -7.65377
0.0000416869      -7.65377
0.000040738      -7.65378
0.0000398107      -7.65379
0.0000389045      -7.6538
0.0000380189      -7.65381
0.0000371535      -7.65382
0.0000363078      -7.65382
0.0000354813      -7.65383
0.0000346737      -7.65384
0.0000338844      -7.65385
0.0000331131      -7.65386
0.0000323594      -7.65387
0.0000316228      -7.65388
0.000030903      -7.65389
0.0000301995      -7.6539
0.0000295121      -7.65391
0.0000288403      -7.65392
0.0000281838      -7.65393
0.0000275423      -7.65394
0.0000269153      -7.65395
0.0000263027      -7.65396
0.000025704      -7.65397
0.0000251189      -7.65398
0.0000245471      -7.65399
0.0000239883      -7.654
0.0000234423      -7.65401
0.0000229087      -7.65402
0.0000223872      -7.65403
0.0000218776      -7.65405
0.0000213796      -7.65406
0.000020893      -7.65407
0.0000204174      -7.65408
0.0000199526      -7.65409
0.0000194984      -7.6541
0.0000190546      -7.65412
0.0000186209      -7.65413
0.000018197      -7.65414
0.0000177828      -7.65415
0.000017378      -7.65417
0.0000169824      -7.65418
0.0000165959      -7.65419
0.0000162181      -7.6542
0.0000158489      -7.65422
0.0000154882      -7.65423
0.0000151356      -7.65424
0.0000147911      -7.65426
0.0000144544      -7.65427
0.0000141254      -7.65428
0.0000138038      -7.6543
0.0000134896      -7.65431
0.0000131826      -7.65432
0.0000128825      -7.65434
0.0000125893      -7.65435
0.0000123027      -7.65437
0.0000120226      -7.65438
0.000011749      -7.65439
0.0000114815      -7.65441
0.0000112202      -7.65442
0.0000109648      -7.65444
0.0000107152      -7.65445
0.0000104713      -7.65447
0.0000102329      -7.65448
0.00001      -7.6545



==> data/ZZAA1IRfinite.txt <==
10.      -6.12213
9.77237      -6.12202
9.54993      -6.12173
9.33254      -6.1213
9.12011      -6.12074
8.91251      -6.1201
8.70964      -6.11939
8.51138      -6.11863
8.31764      -6.11783
8.12831      -6.11702
7.94328      -6.11619
7.76247      -6.11537
7.58578      -6.11455
7.4131      -6.11375
7.24436      -6.11296
7.07946      -6.1122
6.91831      -6.11146
6.76083      -6.11074
6.60693      -6.11006
6.45654      -6.1094
6.30957      -6.10877
6.16595      -6.10816
6.0256      -6.10759
5.88844      -6.10704
5.7544      -6.10652
5.62341      -6.10602
5.49541      -6.10554
5.37032      -6.10509
5.24807      -6.10466
5.12861      -6.10424
5.01187      -6.10385
4.89779      -6.10347
4.7863      -6.10311
4.67735      -6.10276
4.57088      -6.10243
4.46684      -6.1021
4.36516      -6.10179
4.2658      -6.10149
4.16869      -6.10119
4.0738      -6.10091
3.98107      -6.10063
3.89045      -6.10035
3.80189      -6.10008
3.71535      -6.09982
3.63078      -6.09956
3.54813      -6.0993
3.46737      -6.09905
3.38844      -6.0988
3.31131      -6.09855
3.23594      -6.0983
3.16228      -6.09805
3.0903      -6.09781
3.01995      -6.09756
2.95121      -6.09732
2.88403      -6.09707
2.81838      -6.09683
2.75423      -6.09658
2.69153      -6.09634
2.63027      -6.0961
2.5704      -6.09585
2.51189      -6.09561
2.45471      -6.09536
2.39883      -6.09512
2.34423      -6.09488
2.29087      -6.09463
2.23872      -6.09439
2.18776      -6.09415
2.13796      -6.0939
2.0893      -6.09366
2.04174      -6.09342
1.99526      -6.09318
1.94984      -6.09294
1.90546      -6.0927
1.86209      -6.09246
1.8197      -6.09222
1.77828      -6.09198
1.7378      -6.09175
1.69824      -6.09152
1.65959      -6.09128
1.62181      -6.09105
1.58489      -6.09082
1.54882      -6.0906
1.51356      -6.09037
1.47911      -6.09015
1.44544      -6.08993
1.41254      -6.08971
1.38038      -6.08949
1.34896      -6.08927
1.31826      -6.08906
1.28825      -6.08885
1.25893      -6.08865
1.23027      -6.08844
1.20226      -6.08824
1.1749      -6.08804
1.14815      -6.08784
1.12202      -6.08765
1.09648      -6.08746
1.07152      -6.08727
1.04713      -6.08708
1.02329      -6.0869
1.      -6.08672
0.977237      -6.08654
0.954993      -6.08637
0.933254      -6.0862
0.912011      -6.08603
0.891251      -6.08587
0.870964      -6.0857
0.851138      -6.08554
0.831764      -6.08539
0.812831      -6.08524
0.794328      -6.08509
0.776247      -6.08494
0.758578      -6.08479
0.74131      -6.08465
0.724436      -6.08451
0.707946      -6.08438
0.691831      -6.08425
0.676083      -6.08412
0.660693      -6.08399
0.645654      -6.08386
0.630957      -6.08374
0.616595      -6.08362
0.60256      -6.08351
0.588844      -6.08339
0.57544      -6.08328
0.562341      -6.08317
0.549541      -6.08307
0.537032      -6.08296
0.524807      -6.08286
0.512861      -6.08276
0.501187      -6.08267
0.489779      -6.08257
0.47863      -6.08248
0.467735      -6.08239
0.457088      -6.0823
0.446684      -6.08222
0.436516      -6.08214
0.42658      -6.08206
0.416869      -6.08198
0.40738      -6.0819
0.398107      -6.08183
0.389045      -6.08175
0.380189      -6.08168
0.371535      -6.08161
0.363078      -6.08155
0.354813      -6.08148
0.346737      -6.08142
0.338844      -6.08136
0.331131      -6.0813
0.323594      -6.08124
0.316228      -6.08118
0.30903      -6.08113
0.301995      -6.08107
0.295121      -6.08102
0.288403      -6.08097
0.281838      -6.08092
0.275423      -6.08087
0.269153      -6.08083
0.263027      -6.08078
0.25704      -6.08074
0.251189      -6.08069
0.245471      -6.08065
0.239883      -6.08061
0.234423      -6.08057
0.229087      -6.08054
0.223872      -6.0805
0.218776      -6.08046
0.213796      -6.08043
0.20893      -6.0804
0.204174      -6.08036
0.199526      -6.08033
0.194984      -6.0803
0.190546      -6.08027
0.186209      -6.08024
0.18197      -6.08021
0.177828      -6.08019
0.17378      -6.08016
0.169824      -6.08014
0.165959      -6.08011
0.162181      -6.08009
0.158489      -6.08006
0.154882      -6.08004
0.151356      -6.08002
0.147911      -6.08
0.144544      -6.07998
0.141254      -6.07996
0.138038      -6.07994
0.134896      -6.07992
0.131826      -6.0799
0.128825      -6.07989
0.125893      -6.07987
0.123027      -6.07985
0.120226      -6.07984
0.11749      -6.07982
0.114815      -6.07981
0.112202      -6.07979
0.109648      -6.07978
0.107152      -6.07977
0.104713      -6.07975
0.102329      -6.07974
0.1      -6.07973
0.0977237      -6.07972
0.0954993      -6.07971
0.0933254      -6.0797
0.0912011      -6.07969
0.0891251      -6.07968
0.0870964      -6.07967
0.0851138      -6.07966
0.0831764      -6.07965
0.0812831      -6.07964
0.0794328      -6.07963
0.0776247      -6.07962
0.0758578      -6.07961
0.074131      -6.07961
0.0724436      -6.0796
0.0707946      -6.07959
0.0691831      -6.07958
0.0676083      -6.07958
0.0660693      -6.07957
0.0645654      -6.07956
0.0630957      -6.07956
0.0616595      -6.07955
0.060256      -6.07955
0.0588844      -6.07954
0.057544      -6.07954
0.0562341      -6.07953
0.0549541      -6.07953
0.0537032      -6.07952
0.0524807      -6.07952
0.0512861      -6.07951
0.0501187      -6.07951
0.0489779      -6.0795
0.047863      -6.0795
0.0467735      -6.0795
0.0457088      -6.07949
0.0446684      -6.07949
0.0436516      -6.07949
0.042658      -6.07948
0.0416869      -6.07948
0.040738      -6.07948
0.0398107      -6.07947
0.0389045      -6.07947
0.0380189      -6.07947
0.0371535      -6.07946
0.0363078      -6.07946
0.0354813      -6.07946
0.0346737      -6.07946
0.0338844      -6.07946
0.0331131      -6.07945
0.0323594      -6.07945
0.0316228      -6.07945
0.030903      -6.07945
0.0301995      -6.07944
0.0295121      -6.07944
0.0288403      -6.07944
0.0281838      -6.07944
0.0275423      -6.07944
0.0269153      -6.07944
0.0263027      -6.07943
0.025704      -6.07943
0.0251189      -6.07943
0.0245471      -6.07943
0.0239883      -6.07943
0.0234423      -6.07943
0.0229087      -6.07943
0.0223872      -6.07942
0.0218776      -6.07942
0.0213796      -6.07942
0.020893      -6.07942
0.0204174      -6.07942
0.0199526      -6.07942
0.0194984      -6.07942
0.0190546      -6.07942
0.0186209      -6.07942
0.018197      -6.07942
0.0177828      -6.07942
0.017378      -6.07941
0.0169824      -6.07941
0.0165959      -6.07941
0.0162181      -6.07941
0.0158489      -6.07941
0.0154882      -6.07941
0.0151356      -6.07941
0.0147911      -6.07941
0.0144544      -6.07941
0.0141254      -6.07941
0.0138038      -6.07941
0.0134896      -6.07941
0.0131826      -6.07941
0.0128825      -6.07941
0.0125893      -6.07941
0.0123027      -6.07941
0.0120226      -6.0794
0.011749      -6.0794
0.0114815      -6.0794
0.0112202      -6.0794
0.0109648      -6.0794
0.0107152      -6.0794
0.0104713      -6.0794
0.0102329      -6.0794
0.01      -6.0794
0.00977237      -6.0794
0.00954993      -6.0794
0.00933254      -6.0794
0.00912011      -6.0794
0.00891251      -6.0794
0.00870964      -6.0794
0.00851138      -6.0794
0.00831764      -6.0794
0.00812831      -6.0794
0.00794328      -6.0794
0.00776247      -6.0794
0.00758578      -6.0794
0.0074131      -6.0794
0.00724436      -6.0794
0.00707946      -6.0794
0.00691831      -6.0794
0.00676083      -6.0794
0.00660693      -6.0794
0.00645654      -6.0794
0.00630957      -6.0794
0.00616595      -6.0794
0.0060256      -6.0794
0.00588844      -6.0794
0.0057544      -6.0794
0.00562341      -6.0794
0.00549541      -6.0794
0.00537032      -6.0794
0.00524807      -6.0794
0.00512861      -6.0794
0.00501187      -6.0794
0.00489779      -6.0794
0.0047863      -6.0794
0.00467735      -6.0794
0.00457088      -6.0794
0.00446684      -6.0794
0.00436516      -6.0794
0.0042658      -6.0794
0.00416869      -6.0794
0.0040738      -6.0794
0.00398107      -6.0794
0.00389045      -6.0794
0.00380189      -6.0794
0.00371535      -6.0794
0.00363078      -6.0794
0.00354813      -6.0794
0.00346737      -6.0794
0.00338844      -6.0794
0.00331131      -6.0794
0.00323594      -6.0794
0.00316228      -6.0794
0.0030903      -6.07939
0.00301995      -6.07939
0.00295121      -6.07939
0.00288403      -6.07939
0.00281838      -6.07939
0.00275423      -6.07939
0.00269153      -6.07939
0.00263027      -6.07939
0.0025704      -6.07939
0.00251189      -6.07939
0.00245471      -6.07939
0.00239883      -6.07939
0.00234423      -6.07939
0.00229087      -6.07939
0.00223872      -6.07939
0.00218776      -6.07939
0.00213796      -6.07939
0.0020893      -6.07939
0.00204174      -6.07939
0.00199526      -6.07939
0.00194984      -6.07939
0.00190546      -6.07939
0.00186209      -6.07939
0.0018197      -6.07939
0.00177828      -6.07939
0.0017378      -6.07939
0.00169824      -6.07939
0.00165959      -6.07939
0.00162181      -6.07939
0.00158489      -6.07939
0.00154882      -6.07939
0.00151356      -6.07939
0.00147911      -6.07939
0.00144544      -6.07939
0.00141254      -6.07939
0.00138038      -6.07939
0.00134896      -6.07939
0.00131826      -6.07939
0.00128825      -6.07939
0.00125893      -6.07939
0.00123027      -6.07939
0.00120226      -6.07939
0.0011749      -6.07939
0.00114815      -6.07939
0.00112202      -6.07939
0.00109648      -6.07939
0.00107152      -6.07939
0.00104713      -6.07939
0.00102329      -6.07939
0.001      -6.07939
0.000977237      -6.07939
0.000954993      -6.07939
0.000933254      -6.07939
0.000912011      -6.07939
0.000891251      -6.07939
0.000870964      -6.07939
0.000851138      -6.07939
0.000831764      -6.07939
0.000812831      -6.07939
0.000794328      -6.07939
0.000776247      -6.07939
0.000758578      -6.07939
0.00074131      -6.07939
0.000724436      -6.07939
0.000707946      -6.07939
0.000691831      -6.07939
0.000676083      -6.07939
0.000660693      -6.07939
0.000645654      -6.07939
0.000630957      -6.07939
0.000616595      -6.07939
0.00060256      -6.07939
0.000588844      -6.07939
0.00057544      -6.07939
0.000562341      -6.07939
0.000549541      -6.07939
0.000537032      -6.07939
0.000524807      -6.07939
0.000512861      -6.07939
0.000501187      -6.07939
0.000489779      -6.07939
0.00047863      -6.07939
0.000467735      -6.07939
0.000457088      -6.07939
0.000446684      -6.07939
0.000436516      -6.07939
0.00042658      -6.07939
0.000416869      -6.07939
0.00040738      -6.07939
0.000398107      -6.07939
0.000389045      -6.07939
0.000380189      -6.07939
0.000371535      -6.07939
0.000363078      -6.07939
0.000354813      -6.07939
0.000346737      -6.07939
0.000338844      -6.07939
0.000331131      -6.07939
0.000323594      -6.07939
0.000316228      -6.07939
0.00030903      -6.07939
0.000301995      -6.07939
0.000295121      -6.07939
0.000288403      -6.07939
0.000281838      -6.07939
0.000275423      -6.07939
0.000269153      -6.07939
0.000263027      -6.07939
0.00025704      -6.07939
0.000251189      -6.07939
0.000245471      -6.07939
0.000239883      -6.07939
0.000234423      -6.07939
0.000229087      -6.07939
0.000223872      -6.07939
0.000218776      -6.07939
0.000213796      -6.07939
0.00020893      -6.07939
0.000204174      -6.07939
0.000199526      -6.07939
0.000194984      -6.07939
0.000190546      -6.07939
0.000186209      -6.07939
0.00018197      -6.07939
0.000177828      -6.07939
0.00017378      -6.07939
0.000169824      -6.07939
0.000165959      -6.07939
0.000162181      -6.07939
0.000158489      -6.07939
0.000154882      -6.07939
0.000151356      -6.07939
0.000147911      -6.07939
0.000144544      -6.07939
0.000141254      -6.07939
0.000138038      -6.07939
0.000134896      -6.07939
0.000131826      -6.07939
0.000128825      -6.07939
0.000125893      -6.07939
0.000123027      -6.07939
0.000120226      -6.07939
0.00011749      -6.07939
0.000114815      -6.07939
0.000112202      -6.07939
0.000109648      -6.07939
0.000107152      -6.07939
0.000104713      -6.07939
0.000102329      -6.07939
0.0001      -6.07939
0.0000977237      -6.07939
0.0000954993      -6.07939
0.0000933254      -6.07939
0.0000912011      -6.07939
0.0000891251      -6.07939
0.0000870964      -6.07939
0.0000851138      -6.07939
0.0000831764      -6.07939
0.0000812831      -6.07939
0.0000794328      -6.07939
0.0000776247      -6.07939
0.0000758578      -6.07939
0.000074131      -6.07939
0.0000724436      -6.07939
0.0000707946      -6.07939
0.0000691831      -6.07939
0.0000676083      -6.07939
0.0000660693      -6.07939
0.0000645654      -6.07939
0.0000630957      -6.07939
0.0000616595      -6.07939
0.000060256      -6.07939
0.0000588844      -6.07939
0.000057544      -6.07939
0.0000562341      -6.07939
0.0000549541      -6.07939
0.0000537032      -6.07939
0.0000524807      -6.07939
0.0000512861      -6.07939
0.0000501187      -6.07939
0.0000489779      -6.07939
0.000047863      -6.07939
0.0000467735      -6.07939
0.0000457088      -6.07939
0.0000446684      -6.07939
0.0000436516      -6.07939
0.000042658      -6.07939
0.0000416869      -6.07939
0.000040738      -6.07939
0.0000398107      -6.07939
0.0000389045      -6.07939
0.0000380189      -6.07939
0.0000371535      -6.07939
0.0000363078      -6.07939
0.0000354813      -6.07939
0.0000346737      -6.07939
0.0000338844      -6.07939
0.0000331131      -6.07939
0.0000323594      -6.07939
0.0000316228      -6.07939
0.000030903      -6.07939
0.0000301995      -6.07939
0.0000295121      -6.07939
0.0000288403      -6.07939
0.0000281838      -6.07939
0.0000275423      -6.07939
0.0000269153      -6.07939
0.0000263027      -6.07939
0.000025704      -6.07939
0.0000251189      -6.07939
0.0000245471      -6.07939
0.0000239883      -6.07939
0.0000234423      -6.07939
0.0000229087      -6.07939
0.0000223872      -6.07939
0.0000218776      -6.07939
0.0000213796      -6.07939
0.000020893      -6.07939
0.0000204174      -6.07939
0.0000199526      -6.07939
0.0000194984      -6.07939
0.0000190546      -6.07939
0.0000186209      -6.07939
0.000018197      -6.07939
0.0000177828      -6.07939
0.000017378      -6.07939
0.0000169824      -6.07939
0.0000165959      -6.07939
0.0000162181      -6.07939
0.0000158489      -6.07939
0.0000154882      -6.07939
0.0000151356      -6.07939
0.0000147911      -6.07939
0.0000144544      -6.07939
0.0000141254      -6.07939
0.0000138038      -6.07939
0.0000134896      -6.07939
0.0000131826      -6.07939
0.0000128825      -6.07939
0.0000125893      -6.07939
0.0000123027      -6.07939
0.0000120226      -6.07939
0.000011749      -6.07939
0.0000114815      -6.07939
0.0000112202      -6.07939
0.0000109648      -6.07939
0.0000107152      -6.07939
0.0000104713      -6.07939
0.0000102329      -6.07939
0.00001      -6.07939



==> data/ZZAA1results_percent1.txt <==
10.      -6.12234
7.94328      -6.11534
6.30957      -6.10919
5.01187      -6.10479
3.98107      -6.10106
3.16228      -6.09743
2.51189      -6.09511
1.99526      -6.092
1.58489      -6.09008
1.25893      -6.0881
1.      -6.08699
0.794328      -6.08567
0.630957      -6.0852
0.501187      -6.08397
0.398107      -6.08313
0.316228      -6.08274
0.251189      -6.08215
0.199526      -6.0817
0.158489      -6.0814
0.125893      -6.08068
0.1      -6.08064
0.0794328      -6.08057
0.0630957      -6.08028
0.0501187      -6.08019
0.0398107      -6.07984
0.0316228      -6.07986
0.0251189      -6.07943
0.0199526      -6.07972
0.0158489      -6.07956
0.0125893      -6.07939
0.01      -6.07941
0.00794328      -6.0792
0.00630957      -6.07919
0.00501187      -6.07933
0.00398107      -6.07895
0.00316228      -6.07912
0.00251189      -6.07888
0.00199526      -6.07907
0.00158489      -6.07903
0.00125893      -6.07889
0.001      -6.07898
0.000794328      -6.07895
0.000630957      -6.07886
0.000501187      -6.07902
0.000398107      -6.07893
0.000316228      -6.07897
0.000251189      -6.07897
0.000199526      -6.07886
0.000158489      -6.07892
0.000125893      -6.07888
0.0001      -6.079
0.0000794328      -6.07879
0.0000630957      -6.0788
0.0000501187      -6.07879
0.0000398107      -6.07885
0.0000316228      -6.0788
0.0000251189      -6.07888
0.0000199526      -6.07896
0.0000158489      -6.0788
0.0000125893      -6.07883
0.00001      -6.07877



==> data/ZZAA1wlogs.txt <==
10.      -6.12231
9.77237      -6.1217
9.54993      -6.12104
9.33254      -6.12036
9.12011      -6.11966
8.91251      -6.11895
8.70964      -6.11824
8.51138      -6.11752
8.31764      -6.11681
8.12831      -6.1161
7.94328      -6.11541
7.76247      -6.11473
7.58578      -6.11406
7.4131      -6.1134
7.24436      -6.11276
7.07946      -6.11214
6.91831      -6.11153
6.76083      -6.11094
6.60693      -6.11037
6.45654      -6.10981
6.30957      -6.10926
6.16595      -6.10874
6.0256      -6.10822
5.88844      -6.10772
5.7544      -6.10724
5.62341      -6.10677
5.49541      -6.10631
5.37032      -6.10586
5.24807      -6.10542
5.12861      -6.105
5.01187      -6.10458
4.89779      -6.10417
4.7863      -6.10378
4.67735      -6.10339
4.57088      -6.10301
4.46684      -6.10263
4.36516      -6.10227
4.2658      -6.10191
4.16869      -6.10155
4.0738      -6.1012
3.98107      -6.10086
3.89045      -6.10053
3.80189      -6.10019
3.71535      -6.09987
3.63078      -6.09955
3.54813      -6.09923
3.46737      -6.09892
3.38844      -6.09861
3.31131      -6.0983
3.23594      -6.098
3.16228      -6.0977
3.0903      -6.09741
3.01995      -6.09712
2.95121      -6.09683
2.88403      -6.09655
2.81838      -6.09626
2.75423      -6.09599
2.69153      -6.09571
2.63027      -6.09544
2.5704      -6.09517
2.51189      -6.09491
2.45471      -6.09465
2.39883      -6.09439
2.34423      -6.09413
2.29087      -6.09388
2.23872      -6.09363
2.18776      -6.09338
2.13796      -6.09314
2.0893      -6.0929
2.04174      -6.09266
1.99526      -6.09243
1.94984      -6.0922
1.90546      -6.09197
1.86209      -6.09174
1.8197      -6.09152
1.77828      -6.0913
1.7378      -6.09109
1.69824      -6.09088
1.65959      -6.09067
1.62181      -6.09046
1.58489      -6.09026
1.54882      -6.09006
1.51356      -6.08986
1.47911      -6.08967
1.44544      -6.08948
1.41254      -6.08929
1.38038      -6.08911
1.34896      -6.08892
1.31826      -6.08875
1.28825      -6.08857
1.25893      -6.0884
1.23027      -6.08823
1.20226      -6.08806
1.1749      -6.0879
1.14815      -6.08774
1.12202      -6.08758
1.09648      -6.08743
1.07152      -6.08728
1.04713      -6.08713
1.02329      -6.08698
1.      -6.08684
0.977237      -6.0867
0.954993      -6.08656
0.933254      -6.08642
0.912011      -6.08629
0.891251      -6.08616
0.870964      -6.08603
0.851138      -6.08591
0.831764      -6.08579
0.812831      -6.08567
0.794328      -6.08555
0.776247      -6.08543
0.758578      -6.08532
0.74131      -6.08521
0.724436      -6.0851
0.707946      -6.085
0.691831      -6.08489
0.676083      -6.08479
0.660693      -6.08469
0.645654      -6.08459
0.630957      -6.0845
0.616595      -6.0844
0.60256      -6.08431
0.588844      -6.08422
0.57544      -6.08414
0.562341      -6.08405
0.549541      -6.08397
0.537032      -6.08389
0.524807      -6.08381
0.512861      -6.08373
0.501187      -6.08365
0.489779      -6.08357
0.47863      -6.0835
0.467735      -6.08343
0.457088      -6.08336
0.446684      -6.08329
0.436516      -6.08322
0.42658      -6.08316
0.416869      -6.08309
0.40738      -6.08303
0.398107      -6.08297
0.389045      -6.08291
0.380189      -6.08285
0.371535      -6.08279
0.363078      -6.08273
0.354813      -6.08268
0.346737      -6.08262
0.338844      -6.08257
0.331131      -6.08252
0.323594      -6.08247
0.316228      -6.08242
0.30903      -6.08237
0.301995      -6.08232
0.295121      -6.08227
0.288403      -6.08223
0.281838      -6.08218
0.275423      -6.08214
0.269153      -6.08209
0.263027      -6.08205
0.25704      -6.08201
0.251189      -6.08197
0.245471      -6.08193
0.239883      -6.08189
0.234423      -6.08185
0.229087      -6.08182
0.223872      -6.08178
0.218776      -6.08174
0.213796      -6.08171
0.20893      -6.08167
0.204174      -6.08164
0.199526      -6.0816
0.194984      -6.08157
0.190546      -6.08154
0.186209      -6.08151
0.18197      -6.08148
0.177828      -6.08144
0.17378      -6.08141
0.169824      -6.08139
0.165959      -6.08136
0.162181      -6.08133
0.158489      -6.0813
0.154882      -6.08127
0.151356      -6.08124
0.147911      -6.08122
0.144544      -6.08119
0.141254      -6.08117
0.138038      -6.08114
0.134896      -6.08112
0.131826      -6.08109
0.128825      -6.08107
0.125893      -6.08104
0.123027      -6.08102
0.120226      -6.081
0.11749      -6.08097
0.114815      -6.08095
0.112202      -6.08093
0.109648      -6.08091
0.107152      -6.08088
0.104713      -6.08086
0.102329      -6.08084
0.1      -6.08082
0.0977237      -6.0808
0.0954993      -6.08078
0.0933254      -6.08076
0.0912011      -6.08074
0.0891251      -6.08072
0.0870964      -6.0807
0.0851138      -6.08068
0.0831764      -6.08066
0.0812831      -6.08065
0.0794328      -6.08063
0.0776247      -6.08061
0.0758578      -6.08059
0.074131      -6.08057
0.0724436      -6.08056
0.0707946      -6.08054
0.0691831      -6.08052
0.0676083      -6.08051
0.0660693      -6.08049
0.0645654      -6.08047
0.0630957      -6.08046
0.0616595      -6.08044
0.060256      -6.08042
0.0588844      -6.08041
0.057544      -6.08039
0.0562341      -6.08038
0.0549541      -6.08036
0.0537032      -6.08034
0.0524807      -6.08033
0.0512861      -6.08031
0.0501187      -6.0803
0.0489779      -6.08028
0.047863      -6.08027
0.0467735      -6.08026
0.0457088      -6.08024
0.0446684      -6.08023
0.0436516      -6.08021
0.042658      -6.0802
0.0416869      -6.08018
0.040738      -6.08017
0.0398107      -6.08016
0.0389045      -6.08014
0.0380189      -6.08013
0.0371535      -6.08012
0.0363078      -6.0801
0.0354813      -6.08009
0.0346737      -6.08008
0.0338844      -6.08006
0.0331131      -6.08005
0.0323594      -6.08004
0.0316228      -6.08003
0.030903      -6.08001
0.0301995      -6.08
0.0295121      -6.07999
0.0288403      -6.07998
0.0281838      -6.07996
0.0275423      -6.07995
0.0269153      -6.07994
0.0263027      -6.07993
0.025704      -6.07992
0.0251189      -6.0799
0.0245471      -6.07989
0.0239883      -6.07988
0.0234423      -6.07987
0.0229087      -6.07986
0.0223872      -6.07985
0.0218776      -6.07983
0.0213796      -6.07982
0.020893      -6.07981
0.0204174      -6.0798
0.0199526      -6.07979
0.0194984      -6.07978
0.0190546      -6.07977
0.0186209      -6.07976
0.018197      -6.07975
0.0177828      -6.07974
0.017378      -6.07972
0.0169824      -6.07971
0.0165959      -6.0797
0.0162181      -6.07969
0.0158489      -6.07968
0.0154882      -6.07967
0.0151356      -6.07966
0.0147911      -6.07965
0.0144544      -6.07964
0.0141254      -6.07963
0.0138038      -6.07962
0.0134896      -6.07961
0.0131826      -6.0796
0.0128825      -6.07959
0.0125893      -6.07958
0.0123027      -6.07957
0.0120226      -6.07956
0.011749      -6.07955
0.0114815      -6.07954
0.0112202      -6.07953
0.0109648      -6.07953
0.0107152      -6.07952
0.0104713      -6.07951
0.0102329      -6.0795
0.01      -6.07949
0.00977237      -6.07948
0.00954993      -6.07947
0.00933254      -6.07946
0.00912011      -6.07945
0.00891251      -6.07944
0.00870964      -6.07943
0.00851138      -6.07943
0.00831764      -6.07942
0.00812831      -6.07941
0.00794328      -6.0794
0.00776247      -6.07939
0.00758578      -6.07938
0.0074131      -6.07937
0.00724436      -6.07937
0.00707946      -6.07936
0.00691831      -6.07935
0.00676083      -6.07934
0.00660693      -6.07933
0.00645654      -6.07933
0.00630957      -6.07932
0.00616595      -6.07931
0.0060256      -6.0793
0.00588844      -6.07929
0.0057544      -6.07929
0.00562341      -6.07928
0.00549541      -6.07927
0.00537032      -6.07926
0.00524807      -6.07925
0.00512861      -6.07925
0.00501187      -6.07924
0.00489779      -6.07923
0.0047863      -6.07922
0.00467735      -6.07922
0.00457088      -6.07921
0.00446684      -6.0792
0.00436516      -6.0792
0.0042658      -6.07919
0.00416869      -6.07918
0.0040738      -6.07917
0.00398107      -6.07917
0.00389045      -6.07916
0.00380189      -6.07915
0.00371535      -6.07915
0.00363078      -6.07914
0.00354813      -6.07913
0.00346737      -6.07913
0.00338844      -6.07912
0.00331131      -6.07911
0.00323594      -6.07911
0.00316228      -6.0791
0.0030903      -6.0791
0.00301995      -6.07909
0.00295121      -6.07908
0.00288403      -6.07908
0.00281838      -6.07907
0.00275423      -6.07906
0.00269153      -6.07906
0.00263027      -6.07905
0.0025704      -6.07905
0.00251189      -6.07904
0.00245471      -6.07903
0.00239883      -6.07903
0.00234423      -6.07902
0.00229087      -6.07902
0.00223872      -6.07901
0.00218776      -6.07901
0.00213796      -6.079
0.0020893      -6.079
0.00204174      -6.07899
0.00199526      -6.07898
0.00194984      -6.07898
0.00190546      -6.07897
0.00186209      -6.07897
0.0018197      -6.07896
0.00177828      -6.07896
0.0017378      -6.07895
0.00169824      -6.07895
0.00165959      -6.07894
0.00162181      -6.07894
0.00158489      -6.07893
0.00154882      -6.07893
0.00151356      -6.07892
0.00147911      -6.07892
0.00144544      -6.07891
0.00141254      -6.07891
0.00138038      -6.07891
0.00134896      -6.0789
0.00131826      -6.0789
0.00128825      -6.07889
0.00125893      -6.07889
0.00123027      -6.07888
0.00120226      -6.07888
0.0011749      -6.07888
0.00114815      -6.07887
0.00112202      -6.07887
0.00109648      -6.07886
0.00107152      -6.07886
0.00104713      -6.07886
0.00102329      -6.07885
0.001      -6.07885
0.000977237      -6.07884
0.000954993      -6.07884
0.000933254      -6.07884
0.000912011      -6.07883
0.000891251      -6.07883
0.000870964      -6.07883
0.000851138      -6.07882
0.000831764      -6.07882
0.000812831      -6.07882
0.000794328      -6.07881
0.000776247      -6.07881
0.000758578      -6.07881
0.00074131      -6.0788
0.000724436      -6.0788
0.000707946      -6.0788
0.000691831      -6.07879
0.000676083      -6.07879
0.000660693      -6.07879
0.000645654      -6.07879
0.000630957      -6.07878
0.000616595      -6.07878
0.00060256      -6.07878
0.000588844      -6.07877
0.00057544      -6.07877
0.000562341      -6.07877
0.000549541      -6.07877
0.000537032      -6.07877
0.000524807      -6.07876
0.000512861      -6.07876
0.000501187      -6.07876
0.000489779      -6.07876
0.00047863      -6.07875
0.000467735      -6.07875
0.000457088      -6.07875
0.000446684      -6.07875
0.000436516      -6.07875
0.00042658      -6.07874
0.000416869      -6.07874
0.00040738      -6.07874
0.000398107      -6.07874
0.000389045      -6.07874
0.000380189      -6.07874
0.000371535      -6.07873
0.000363078      -6.07873
0.000354813      -6.07873
0.000346737      -6.07873
0.000338844      -6.07873
0.000331131      -6.07873
0.000323594      -6.07873
0.000316228      -6.07872
0.00030903      -6.07872
0.000301995      -6.07872
0.000295121      -6.07872
0.000288403      -6.07872
0.000281838      -6.07872
0.000275423      -6.07872
0.000269153      -6.07872
0.000263027      -6.07872
0.00025704      -6.07872
0.000251189      -6.07872
0.000245471      -6.07871
0.000239883      -6.07871
0.000234423      -6.07871
0.000229087      -6.07871
0.000223872      -6.07871
0.000218776      -6.07871
0.000213796      -6.07871
0.00020893      -6.07871
0.000204174      -6.07871
0.000199526      -6.07871
0.000194984      -6.07871
0.000190546      -6.07871
0.000186209      -6.07871
0.00018197      -6.07871
0.000177828      -6.07871
0.00017378      -6.07871
0.000169824      -6.07871
0.000165959      -6.07871
0.000162181      -6.07871
0.000158489      -6.07871
0.000154882      -6.07871
0.000151356      -6.07871
0.000147911      -6.07871
0.000144544      -6.07871
0.000141254      -6.07872
0.000138038      -6.07872
0.000134896      -6.07872
0.000131826      -6.07872
0.000128825      -6.07872
0.000125893      -6.07872
0.000123027      -6.07872
0.000120226      -6.07872
0.00011749      -6.07872
0.000114815      -6.07872
0.000112202      -6.07872
0.000109648      -6.07873
0.000107152      -6.07873
0.000104713      -6.07873
0.000102329      -6.07873
0.0001      -6.07873
0.0000977237      -6.07873
0.0000954993      -6.07873
0.0000933254      -6.07874
0.0000912011      -6.07874
0.0000891251      -6.07874
0.0000870964      -6.07874
0.0000851138      -6.07874
0.0000831764      -6.07874
0.0000812831      -6.07875
0.0000794328      -6.07875
0.0000776247      -6.07875
0.0000758578      -6.07875
0.000074131      -6.07875
0.0000724436      -6.07876
0.0000707946      -6.07876
0.0000691831      -6.07876
0.0000676083      -6.07876
0.0000660693      -6.07877
0.0000645654      -6.07877
0.0000630957      -6.07877
0.0000616595      -6.07877
0.000060256      -6.07877
0.0000588844      -6.07878
0.000057544      -6.07878
0.0000562341      -6.07878
0.0000549541      -6.07879
0.0000537032      -6.07879
0.0000524807      -6.07879
0.0000512861      -6.07879
0.0000501187      -6.0788
0.0000489779      -6.0788
0.000047863      -6.0788
0.0000467735      -6.07881
0.0000457088      -6.07881
0.0000446684      -6.07881
0.0000436516      -6.07882
0.000042658      -6.07882
0.0000416869      -6.07882
0.000040738      -6.07883
0.0000398107      -6.07883
0.0000389045      -6.07883
0.0000380189      -6.07884
0.0000371535      -6.07884
0.0000363078      -6.07884
0.0000354813      -6.07885
0.0000346737      -6.07885
0.0000338844      -6.07886
0.0000331131      -6.07886
0.0000323594      -6.07886
0.0000316228      -6.07887
0.000030903      -6.07887
0.0000301995      -6.07888
0.0000295121      -6.07888
0.0000288403      -6.07888
0.0000281838      -6.07889
0.0000275423      -6.07889
0.0000269153      -6.0789
0.0000263027      -6.0789
0.000025704      -6.07891
0.0000251189      -6.07891
0.0000245471      -6.07891
0.0000239883      -6.07892
0.0000234423      -6.07892
0.0000229087      -6.07893
0.0000223872      -6.07893
0.0000218776      -6.07894
0.0000213796      -6.07894
0.000020893      -6.07895
0.0000204174      -6.07895
0.0000199526      -6.07896
0.0000194984      -6.07896
0.0000190546      -6.07897
0.0000186209      -6.07897
0.000018197      -6.07898
0.0000177828      -6.07898
0.000017378      -6.07899
0.0000169824      -6.07899
0.0000165959      -6.079
0.0000162181      -6.07901
0.0000158489      -6.07901
0.0000154882      -6.07902
0.0000151356      -6.07902
0.0000147911      -6.07903
0.0000144544      -6.07903
0.0000141254      -6.07904
0.0000138038      -6.07905
0.0000134896      -6.07905
0.0000131826      -6.07906
0.0000128825      -6.07906
0.0000125893      -6.07907
0.0000123027      -6.07908
0.0000120226      -6.07908
0.000011749      -6.07909
0.0000114815      -6.07909
0.0000112202      -6.0791
0.0000109648      -6.07911
0.0000107152      -6.07911
0.0000104713      -6.07912
0.0000102329      -6.07913
0.00001      -6.07913



==> data/ZZAA2IRfinite.txt <==
10.      -6.46744
9.77237      -6.46759
9.54993      -6.46747
9.33254      -6.46712
9.12011      -6.4666
8.91251      -6.46594
8.70964      -6.46516
8.51138      -6.46431
8.31764      -6.4634
8.12831      -6.46245
7.94328      -6.46148
7.76247      -6.4605
7.58578      -6.45952
7.4131      -6.45855
7.24436      -6.4576
7.07946      -6.45668
6.91831      -6.45578
6.76083      -6.45492
6.60693      -6.45409
6.45654      -6.45329
6.30957      -6.45253
6.16595      -6.4518
6.0256      -6.45111
5.88844      -6.45045
5.7544      -6.44982
5.62341      -6.44923
5.49541      -6.44866
5.37032      -6.44812
5.24807      -6.44761
5.12861      -6.44712
5.01187      -6.44665
4.89779      -6.44621
4.7863      -6.44578
4.67735      -6.44537
4.57088      -6.44498
4.46684      -6.4446
4.36516      -6.44423
4.2658      -6.44388
4.16869      -6.44353
4.0738      -6.4432
3.98107      -6.44287
3.89045      -6.44254
3.80189      -6.44223
3.71535      -6.44191
3.63078      -6.44161
3.54813      -6.4413
3.46737      -6.441
3.38844      -6.44069
3.31131      -6.44039
3.23594      -6.44009
3.16228      -6.43979
3.0903      -6.43949
3.01995      -6.4392
2.95121      -6.43889
2.88403      -6.43859
2.81838      -6.43829
2.75423      -6.43799
2.69153      -6.43768
2.63027      -6.43738
2.5704      -6.43707
2.51189      -6.43677
2.45471      -6.43646
2.39883      -6.43615
2.34423      -6.43584
2.29087      -6.43553
2.23872      -6.43522
2.18776      -6.43491
2.13796      -6.43459
2.0893      -6.43428
2.04174      -6.43397
1.99526      -6.43366
1.94984      -6.43334
1.90546      -6.43303
1.86209      -6.43272
1.8197      -6.43241
1.77828      -6.4321
1.7378      -6.4318
1.69824      -6.43149
1.65959      -6.43118
1.62181      -6.43088
1.58489      -6.43058
1.54882      -6.43028
1.51356      -6.42998
1.47911      -6.42969
1.44544      -6.42939
1.41254      -6.4291
1.38038      -6.42882
1.34896      -6.42853
1.31826      -6.42825
1.28825      -6.42797
1.25893      -6.4277
1.23027      -6.42742
1.20226      -6.42715
1.1749      -6.42689
1.14815      -6.42662
1.12202      -6.42637
1.09648      -6.42611
1.07152      -6.42586
1.04713      -6.42561
1.02329      -6.42537
1.      -6.42513
0.977237      -6.42489
0.954993      -6.42466
0.933254      -6.42443
0.912011      -6.4242
0.891251      -6.42398
0.870964      -6.42376
0.851138      -6.42355
0.831764      -6.42334
0.812831      -6.42313
0.794328      -6.42293
0.776247      -6.42273
0.758578      -6.42254
0.74131      -6.42235
0.724436      -6.42216
0.707946      -6.42198
0.691831      -6.4218
0.676083      -6.42163
0.660693      -6.42145
0.645654      -6.42129
0.630957      -6.42112
0.616595      -6.42096
0.60256      -6.4208
0.588844      -6.42065
0.57544      -6.4205
0.562341      -6.42035
0.549541      -6.42021
0.537032      -6.42007
0.524807      -6.41993
0.512861      -6.4198
0.501187      -6.41967
0.489779      -6.41954
0.47863      -6.41942
0.467735      -6.4193
0.457088      -6.41918
0.446684      -6.41907
0.436516      -6.41895
0.42658      -6.41884
0.416869      -6.41874
0.40738      -6.41863
0.398107      -6.41853
0.389045      -6.41843
0.380189      -6.41834
0.371535      -6.41825
0.363078      -6.41815
0.354813      -6.41807
0.346737      -6.41798
0.338844      -6.4179
0.331131      -6.41781
0.323594      -6.41774
0.316228      -6.41766
0.30903      -6.41758
0.301995      -6.41751
0.295121      -6.41744
0.288403      -6.41737
0.281838      -6.4173
0.275423      -6.41724
0.269153      -6.41718
0.263027      -6.41712
0.25704      -6.41706
0.251189      -6.417
0.245471      -6.41694
0.239883      -6.41689
0.234423      -6.41683
0.229087      -6.41678
0.223872      -6.41673
0.218776      -6.41669
0.213796      -6.41664
0.20893      -6.41659
0.204174      -6.41655
0.199526      -6.41651
0.194984      -6.41646
0.190546      -6.41642
0.186209      -6.41638
0.18197      -6.41635
0.177828      -6.41631
0.17378      -6.41627
0.169824      -6.41624
0.165959      -6.41621
0.162181      -6.41617
0.158489      -6.41614
0.154882      -6.41611
0.151356      -6.41608
0.147911      -6.41605
0.144544      -6.41603
0.141254      -6.416
0.138038      -6.41597
0.134896      -6.41595
0.131826      -6.41593
0.128825      -6.4159
0.125893      -6.41588
0.123027      -6.41586
0.120226      -6.41584
0.11749      -6.41582
0.114815      -6.4158
0.112202      -6.41578
0.109648      -6.41576
0.107152      -6.41574
0.104713      -6.41572
0.102329      -6.4157
0.1      -6.41569
0.0977237      -6.41567
0.0954993      -6.41566
0.0933254      -6.41564
0.0912011      -6.41563
0.0891251      -6.41561
0.0870964      -6.4156
0.0851138      -6.41559
0.0831764      -6.41558
0.0812831      -6.41556
0.0794328      -6.41555
0.0776247      -6.41554
0.0758578      -6.41553
0.074131      -6.41552
0.0724436      -6.41551
0.0707946      -6.4155
0.0691831      -6.41549
0.0676083      -6.41548
0.0660693      -6.41547
0.0645654      -6.41546
0.0630957      -6.41545
0.0616595      -6.41545
0.060256      -6.41544
0.0588844      -6.41543
0.057544      -6.41542
0.0562341      -6.41542
0.0549541      -6.41541
0.0537032      -6.4154
0.0524807      -6.4154
0.0512861      -6.41539
0.0501187      -6.41539
0.0489779      -6.41538
0.047863      -6.41537
0.0467735      -6.41537
0.0457088      -6.41536
0.0446684      -6.41536
0.0436516      -6.41535
0.042658      -6.41535
0.0416869      -6.41535
0.040738      -6.41534
0.0398107      -6.41534
0.0389045      -6.41533
0.0380189      -6.41533
0.0371535      -6.41533
0.0363078      -6.41532
0.0354813      -6.41532
0.0346737      -6.41532
0.0338844      -6.41531
0.0331131      -6.41531
0.0323594      -6.41531
0.0316228      -6.4153
0.030903      -6.4153
0.0301995      -6.4153
0.0295121      -6.4153
0.0288403      -6.41529
0.0281838      -6.41529
0.0275423      -6.41529
0.0269153      -6.41529
0.0263027      -6.41528
0.025704      -6.41528
0.0251189      -6.41528
0.0245471      -6.41528
0.0239883      -6.41528
0.0234423      -6.41528
0.0229087      -6.41527
0.0223872      -6.41527
0.0218776      -6.41527
0.0213796      -6.41527
0.020893      -6.41527
0.0204174      -6.41527
0.0199526      -6.41526
0.0194984      -6.41526
0.0190546      -6.41526
0.0186209      -6.41526
0.018197      -6.41526
0.0177828      -6.41526
0.017378      -6.41526
0.0169824      -6.41526
0.0165959      -6.41526
0.0162181      -6.41525
0.0158489      -6.41525
0.0154882      -6.41525
0.0151356      -6.41525
0.0147911      -6.41525
0.0144544      -6.41525
0.0141254      -6.41525
0.0138038      -6.41525
0.0134896      -6.41525
0.0131826      -6.41525
0.0128825      -6.41525
0.0125893      -6.41525
0.0123027      -6.41524
0.0120226      -6.41524
0.011749      -6.41524
0.0114815      -6.41524
0.0112202      -6.41524
0.0109648      -6.41524
0.0107152      -6.41524
0.0104713      -6.41524
0.0102329      -6.41524
0.01      -6.41524
0.00977237      -6.41524
0.00954993      -6.41524
0.00933254      -6.41524
0.00912011      -6.41524
0.00891251      -6.41524
0.00870964      -6.41524
0.00851138      -6.41524
0.00831764      -6.41524
0.00812831      -6.41524
0.00794328      -6.41524
0.00776247      -6.41524
0.00758578      -6.41524
0.0074131      -6.41524
0.00724436      -6.41524
0.00707946      -6.41524
0.00691831      -6.41524
0.00676083      -6.41523
0.00660693      -6.41523
0.00645654      -6.41523
0.00630957      -6.41523
0.00616595      -6.41523
0.0060256      -6.41523
0.00588844      -6.41523
0.0057544      -6.41523
0.00562341      -6.41523
0.00549541      -6.41523
0.00537032      -6.41523
0.00524807      -6.41523
0.00512861      -6.41523
0.00501187      -6.41523
0.00489779      -6.41523
0.0047863      -6.41523
0.00467735      -6.41523
0.00457088      -6.41523
0.00446684      -6.41523
0.00436516      -6.41523
0.0042658      -6.41523
0.00416869      -6.41523
0.0040738      -6.41523
0.00398107      -6.41523
0.00389045      -6.41523
0.00380189      -6.41523
0.00371535      -6.41523
0.00363078      -6.41523
0.00354813      -6.41523
0.00346737      -6.41523
0.00338844      -6.41523
0.00331131      -6.41523
0.00323594      -6.41523
0.00316228      -6.41523
0.0030903      -6.41523
0.00301995      -6.41523
0.00295121      -6.41523
0.00288403      -6.41523
0.00281838      -6.41523
0.00275423      -6.41523
0.00269153      -6.41523
0.00263027      -6.41523
0.0025704      -6.41523
0.00251189      -6.41523
0.00245471      -6.41523
0.00239883      -6.41523
0.00234423      -6.41523
0.00229087      -6.41523
0.00223872      -6.41523
0.00218776      -6.41523
0.00213796      -6.41523
0.0020893      -6.41523
0.00204174      -6.41523
0.00199526      -6.41523
0.00194984      -6.41523
0.00190546      -6.41523
0.00186209      -6.41523
0.0018197      -6.41523
0.00177828      -6.41523
0.0017378      -6.41523
0.00169824      -6.41523
0.00165959      -6.41523
0.00162181      -6.41523
0.00158489      -6.41523
0.00154882      -6.41523
0.00151356      -6.41523
0.00147911      -6.41523
0.00144544      -6.41523
0.00141254      -6.41523
0.00138038      -6.41523
0.00134896      -6.41523
0.00131826      -6.41523
0.00128825      -6.41523
0.00125893      -6.41523
0.00123027      -6.41523
0.00120226      -6.41523
0.0011749      -6.41523
0.00114815      -6.41523
0.00112202      -6.41523
0.00109648      -6.41523
0.00107152      -6.41523
0.00104713      -6.41523
0.00102329      -6.41523
0.001      -6.41523
0.000977237      -6.41523
0.000954993      -6.41523
0.000933254      -6.41523
0.000912011      -6.41523
0.000891251      -6.41523
0.000870964      -6.41523
0.000851138      -6.41523
0.000831764      -6.41523
0.000812831      -6.41523
0.000794328      -6.41523
0.000776247      -6.41523
0.000758578      -6.41523
0.00074131      -6.41523
0.000724436      -6.41523
0.000707946      -6.41523
0.000691831      -6.41523
0.000676083      -6.41523
0.000660693      -6.41523
0.000645654      -6.41523
0.000630957      -6.41523
0.000616595      -6.41523
0.00060256      -6.41523
0.000588844      -6.41523
0.00057544      -6.41523
0.000562341      -6.41523
0.000549541      -6.41523
0.000537032      -6.41523
0.000524807      -6.41523
0.000512861      -6.41523
0.000501187      -6.41523
0.000489779      -6.41523
0.00047863      -6.41523
0.000467735      -6.41523
0.000457088      -6.41523
0.000446684      -6.41523
0.000436516      -6.41523
0.00042658      -6.41523
0.000416869      -6.41523
0.00040738      -6.41523
0.000398107      -6.41523
0.000389045      -6.41523
0.000380189      -6.41523
0.000371535      -6.41523
0.000363078      -6.41523
0.000354813      -6.41523
0.000346737      -6.41523
0.000338844      -6.41523
0.000331131      -6.41523
0.000323594      -6.41523
0.000316228      -6.41523
0.00030903      -6.41523
0.000301995      -6.41523
0.000295121      -6.41523
0.000288403      -6.41523
0.000281838      -6.41523
0.000275423      -6.41523
0.000269153      -6.41523
0.000263027      -6.41523
0.00025704      -6.41523
0.000251189      -6.41523
0.000245471      -6.41523
0.000239883      -6.41523
0.000234423      -6.41523
0.000229087      -6.41523
0.000223872      -6.41523
0.000218776      -6.41523
0.000213796      -6.41523
0.00020893      -6.41523
0.000204174      -6.41523
0.000199526      -6.41523
0.000194984      -6.41523
0.000190546      -6.41523
0.000186209      -6.41523
0.00018197      -6.41523
0.000177828      -6.41523
0.00017378      -6.41523
0.000169824      -6.41523
0.000165959      -6.41523
0.000162181      -6.41523
0.000158489      -6.41523
0.000154882      -6.41523
0.000151356      -6.41523
0.000147911      -6.41523
0.000144544      -6.41523
0.000141254      -6.41523
0.000138038      -6.41523
0.000134896      -6.41523
0.000131826      -6.41523
0.000128825      -6.41523
0.000125893      -6.41523
0.000123027      -6.41523
0.000120226      -6.41523
0.00011749      -6.41523
0.000114815      -6.41523
0.000112202      -6.41523
0.000109648      -6.41523
0.000107152      -6.41523
0.000104713      -6.41523
0.000102329      -6.41523
0.0001      -6.41523
0.0000977237      -6.41523
0.0000954993      -6.41523
0.0000933254      -6.41523
0.0000912011      -6.41523
0.0000891251      -6.41523
0.0000870964      -6.41523
0.0000851138      -6.41523
0.0000831764      -6.41523
0.0000812831      -6.41523
0.0000794328      -6.41523
0.0000776247      -6.41523
0.0000758578      -6.41523
0.000074131      -6.41523
0.0000724436      -6.41523
0.0000707946      -6.41523
0.0000691831      -6.41523
0.0000676083      -6.41523
0.0000660693      -6.41523
0.0000645654      -6.41523
0.0000630957      -6.41523
0.0000616595      -6.41523
0.000060256      -6.41523
0.0000588844      -6.41523
0.000057544      -6.41523
0.0000562341      -6.41523
0.0000549541      -6.41523
0.0000537032      -6.41523
0.0000524807      -6.41523
0.0000512861      -6.41523
0.0000501187      -6.41523
0.0000489779      -6.41523
0.000047863      -6.41523
0.0000467735      -6.41523
0.0000457088      -6.41523
0.0000446684      -6.41523
0.0000436516      -6.41523
0.000042658      -6.41523
0.0000416869      -6.41523
0.000040738      -6.41523
0.0000398107      -6.41523
0.0000389045      -6.41523
0.0000380189      -6.41523
0.0000371535      -6.41523
0.0000363078      -6.41523
0.0000354813      -6.41523
0.0000346737      -6.41523
0.0000338844      -6.41523
0.0000331131      -6.41523
0.0000323594      -6.41523
0.0000316228      -6.41523
0.000030903      -6.41523
0.0000301995      -6.41523
0.0000295121      -6.41523
0.0000288403      -6.41523
0.0000281838      -6.41523
0.0000275423      -6.41523
0.0000269153      -6.41523
0.0000263027      -6.41523
0.000025704      -6.41523
0.0000251189      -6.41523
0.0000245471      -6.41523
0.0000239883      -6.41523
0.0000234423      -6.41523
0.0000229087      -6.41523
0.0000223872      -6.41523
0.0000218776      -6.41523
0.0000213796      -6.41523
0.000020893      -6.41523
0.0000204174      -6.41523
0.0000199526      -6.41523
0.0000194984      -6.41523
0.0000190546      -6.41523
0.0000186209      -6.41523
0.000018197      -6.41523
0.0000177828      -6.41523
0.000017378      -6.41523
0.0000169824      -6.41523
0.0000165959      -6.41523
0.0000162181      -6.41523
0.0000158489      -6.41523
0.0000154882      -6.41523
0.0000151356      -6.41523
0.0000147911      -6.41523
0.0000144544      -6.41523
0.0000141254      -6.41523
0.0000138038      -6.41523
0.0000134896      -6.41523
0.0000131826      -6.41523
0.0000128825      -6.41523
0.0000125893      -6.41523
0.0000123027      -6.41523
0.0000120226      -6.41523
0.000011749      -6.41523
0.0000114815      -6.41523
0.0000112202      -6.41523
0.0000109648      -6.41523
0.0000107152      -6.41523
0.0000104713      -6.41523
0.0000102329      -6.41523
0.00001      -6.41523



==> data/ZZAA2results_percent1.txt <==
10.      -6.46775
7.94328      -6.46013
6.30957      -6.45343
5.01187      -6.44792
3.98107      -6.44333
3.16228      -6.43882
2.51189      -6.43557
1.99526      -6.43235
1.58489      -6.42967
1.25893      -6.42755
1.      -6.42577
0.794328      -6.42421
0.630957      -6.42315
0.501187      -6.42101
0.398107      -6.42006
0.316228      -6.41916
0.251189      -6.41873
0.199526      -6.41741
0.158489      -6.41743
0.125893      -6.41678
0.1      -6.41636
0.0794328      -6.4157
0.0630957      -6.4153
0.0501187      -6.41492
0.0398107      -6.41499
0.0316228      -6.41497
0.0251189      -6.41471
0.0199526      -6.41438
0.0158489      -6.41431
0.0125893      -6.41411
0.01      -6.41396
0.00794328      -6.41376
0.00630957      -6.4136
0.00501187      -6.41329



==> data/ZZAA2wlogs.txt <==
10.      -6.46773
9.77237      -6.46703
9.54993      -6.4663
9.33254      -6.46555
9.12011      -6.46479
8.91251      -6.46402
8.70964      -6.46325
8.51138      -6.46249
8.31764      -6.46172
8.12831      -6.46097
7.94328      -6.46022
7.76247      -6.45948
7.58578      -6.45875
7.4131      -6.45804
7.24436      -6.45734
7.07946      -6.45665
6.91831      -6.45597
6.76083      -6.45531
6.60693      -6.45466
6.45654      -6.45402
6.30957      -6.4534
6.16595      -6.45279
6.0256      -6.45219
5.88844      -6.4516
5.7544      -6.45103
5.62341      -6.45046
5.49541      -6.44991
5.37032      -6.44937
5.24807      -6.44884
5.12861      -6.44832
5.01187      -6.44781
4.89779      -6.44731
4.7863      -6.44681
4.67735      -6.44633
4.57088      -6.44585
4.46684      -6.44538
4.36516      -6.44492
4.2658      -6.44447
4.16869      -6.44402
4.0738      -6.44358
3.98107      -6.44314
3.89045      -6.44272
3.80189      -6.44229
3.71535      -6.44188
3.63078      -6.44147
3.54813      -6.44106
3.46737      -6.44066
3.38844      -6.44027
3.31131      -6.43988
3.23594      -6.4395
3.16228      -6.43912
3.0903      -6.43875
3.01995      -6.43838
2.95121      -6.43801
2.88403      -6.43765
2.81838      -6.4373
2.75423      -6.43695
2.69153      -6.4366
2.63027      -6.43626
2.5704      -6.43593
2.51189      -6.43559
2.45471      -6.43527
2.39883      -6.43494
2.34423      -6.43462
2.29087      -6.43431
2.23872      -6.434
2.18776      -6.43369
2.13796      -6.43339
2.0893      -6.43309
2.04174      -6.4328
1.99526      -6.43251
1.94984      -6.43222
1.90546      -6.43194
1.86209      -6.43166
1.8197      -6.43139
1.77828      -6.43112
1.7378      -6.43085
1.69824      -6.43059
1.65959      -6.43033
1.62181      -6.43008
1.58489      -6.42982
1.54882      -6.42958
1.51356      -6.42933
1.47911      -6.42909
1.44544      -6.42886
1.41254      -6.42863
1.38038      -6.4284
1.34896      -6.42817
1.31826      -6.42795
1.28825      -6.42773
1.25893      -6.42752
1.23027      -6.42731
1.20226      -6.4271
1.1749      -6.42689
1.14815      -6.42669
1.12202      -6.42649
1.09648      -6.4263
1.07152      -6.42611
1.04713      -6.42592
1.02329      -6.42573
1.      -6.42555
0.977237      -6.42537
0.954993      -6.42519
0.933254      -6.42502
0.912011      -6.42485
0.891251      -6.42468
0.870964      -6.42452
0.851138      -6.42435
0.831764      -6.42419
0.812831      -6.42404
0.794328      -6.42388
0.776247      -6.42373
0.758578      -6.42358
0.74131      -6.42343
0.724436      -6.42329
0.707946      -6.42315
0.691831      -6.42301
0.676083      -6.42287
0.660693      -6.42273
0.645654      -6.4226
0.630957      -6.42247
0.616595      -6.42234
0.60256      -6.42221
0.588844      -6.42209
0.57544      -6.42196
0.562341      -6.42184
0.549541      -6.42173
0.537032      -6.42161
0.524807      -6.42149
0.512861      -6.42138
0.501187      -6.42127
0.489779      -6.42116
0.47863      -6.42105
0.467735      -6.42094
0.457088      -6.42084
0.446684      -6.42074
0.436516      -6.42063
0.42658      -6.42053
0.416869      -6.42044
0.40738      -6.42034
0.398107      -6.42024
0.389045      -6.42015
0.380189      -6.42006
0.371535      -6.41997
0.363078      -6.41988
0.354813      -6.41979
0.346737      -6.4197
0.338844      -6.41961
0.331131      -6.41953
0.323594      -6.41945
0.316228      -6.41936
0.30903      -6.41928
0.301995      -6.4192
0.295121      -6.41912
0.288403      -6.41904
0.281838      -6.41897
0.275423      -6.41889
0.269153      -6.41882
0.263027      -6.41874
0.25704      -6.41867
0.251189      -6.4186
0.245471      -6.41853
0.239883      -6.41846
0.234423      -6.41839
0.229087      -6.41832
0.223872      -6.41825
0.218776      -6.41819
0.213796      -6.41812
0.20893      -6.41806
0.204174      -6.41799
0.199526      -6.41793
0.194984      -6.41787
0.190546      -6.41781
0.186209      -6.41775
0.18197      -6.41769
0.177828      -6.41763
0.17378      -6.41757
0.169824      -6.41751
0.165959      -6.41745
0.162181      -6.4174
0.158489      -6.41734
0.154882      -6.41729
0.151356      -6.41723
0.147911      -6.41718
0.144544      -6.41713
0.141254      -6.41707
0.138038      -6.41702
0.134896      -6.41697
0.131826      -6.41692
0.128825      -6.41687
0.125893      -6.41682
0.123027      -6.41677
0.120226      -6.41672
0.11749      -6.41667
0.114815      -6.41663
0.112202      -6.41658
0.109648      -6.41653
0.107152      -6.41649
0.104713      -6.41644
0.102329      -6.4164
0.1      -6.41635
0.0977237      -6.41631
0.0954993      -6.41626
0.0933254      -6.41622
0.0912011      -6.41618
0.0891251      -6.41614
0.0870964      -6.41609
0.0851138      -6.41605
0.0831764      -6.41601
0.0812831      -6.41597
0.0794328      -6.41593
0.0776247      -6.41589
0.0758578      -6.41585
0.074131      -6.41582
0.0724436      -6.41578
0.0707946      -6.41574
0.0691831      -6.4157
0.0676083      -6.41567
0.0660693      -6.41563
0.0645654      -6.41559
0.0630957      -6.41556
0.0616595      -6.41552
0.060256      -6.41549
0.0588844      -6.41545
0.057544      -6.41542
0.0562341      -6.41539
0.0549541      -6.41535
0.0537032      -6.41532
0.0524807      -6.41529
0.0512861      -6.41525
0.0501187      -6.41522
0.0489779      -6.41519
0.047863      -6.41516
0.0467735      -6.41513
0.0457088      -6.4151
0.0446684      -6.41507
0.0436516      -6.41504
0.042658      -6.41501
0.0416869      -6.41498
0.040738      -6.41495
0.0398107      -6.41492
0.0389045      -6.4149
0.0380189      -6.41487
0.0371535      -6.41484
0.0363078      -6.41481
0.0354813      -6.41479
0.0346737      -6.41476
0.0338844      -6.41474
0.0331131      -6.41471
0.0323594      -6.41468
0.0316228      -6.41466
0.030903      -6.41464
0.0301995      -6.41461
0.0295121      -6.41459
0.0288403      -6.41456
0.0281838      -6.41454
0.0275423      -6.41452
0.0269153      -6.4145
0.0263027      -6.41447
0.025704      -6.41445
0.0251189      -6.41443
0.0245471      -6.41441
0.0239883      -6.41439
0.0234423      -6.41437
0.0229087      -6.41435
0.0223872      -6.41433
0.0218776      -6.41431
0.0213796      -6.41429
0.020893      -6.41427
0.0204174      -6.41425
0.0199526      -6.41423
0.0194984      -6.41421
0.0190546      -6.41419
0.0186209      -6.41418
0.018197      -6.41416
0.0177828      -6.41414
0.017378      -6.41413
0.0169824      -6.41411
0.0165959      -6.41409
0.0162181      -6.41408
0.0158489      -6.41406
0.0154882      -6.41405
0.0151356      -6.41403
0.0147911      -6.41402
0.0144544      -6.41401
0.0141254      -6.41399
0.0138038      -6.41398
0.0134896      -6.41397
0.0131826      -6.41395
0.0128825      -6.41394
0.0125893      -6.41393
0.0123027      -6.41392
0.0120226      -6.4139
0.011749      -6.41389
0.0114815      -6.41388
0.0112202      -6.41387
0.0109648      -6.41386
0.0107152      -6.41385
0.0104713      -6.41384
0.0102329      -6.41383
0.01      -6.41382
0.00977237      -6.41381
0.00954993      -6.4138
0.00933254      -6.4138
0.00912011      -6.41379
0.00891251      -6.41378
0.00870964      -6.41377
0.00851138      -6.41377
0.00831764      -6.41376
0.00812831      -6.41375
0.00794328      -6.41375
0.00776247      -6.41374
0.00758578      -6.41374
0.0074131      -6.41373
0.00724436      -6.41373
0.00707946      -6.41372
0.00691831      -6.41372
0.00676083      -6.41371
0.00660693      -6.41371
0.00645654      -6.41371
0.00630957      -6.4137
0.00616595      -6.4137
0.0060256      -6.4137
0.00588844      -6.41369
0.0057544      -6.41369
0.00562341      -6.41369
0.00549541      -6.41369
0.00537032      -6.41369
0.00524807      -6.41369
0.00512861      -6.41369
0.00501187      -6.41369
0.00489779      -6.41369
0.0047863      -6.41369
0.00467735      -6.41369
0.00457088      -6.41369
0.00446684      -6.41369
0.00436516      -6.41369
0.0042658      -6.41369
0.00416869      -6.4137
0.0040738      -6.4137
0.00398107      -6.4137
0.00389045      -6.41371
0.00380189      -6.41371
0.00371535      -6.41371
0.00363078      -6.41372
0.00354813      -6.41372
0.00346737      -6.41373
0.00338844      -6.41373
0.00331131      -6.41374
0.00323594      -6.41374
0.00316228      -6.41375
0.0030903      -6.41375
0.00301995      -6.41376
0.00295121      -6.41377
0.00288403      -6.41377
0.00281838      -6.41378
0.00275423      -6.41379
0.00269153      -6.4138
0.00263027      -6.41381
0.0025704      -6.41381
0.00251189      -6.41382
0.00245471      -6.41383
0.00239883      -6.41384
0.00234423      -6.41385
0.00229087      -6.41386
0.00223872      -6.41387
0.00218776      -6.41388
0.00213796      -6.41389
0.0020893      -6.4139
0.00204174      -6.41392
0.00199526      -6.41393
0.00194984      -6.41394
0.00190546      -6.41395
0.00186209      -6.41396
0.0018197      -6.41398
0.00177828      -6.41399
0.0017378      -6.414
0.00169824      -6.41402
0.00165959      -6.41403
0.00162181      -6.41405
0.00158489      -6.41406
0.00154882      -6.41408
0.00151356      -6.41409
0.00147911      -6.41411
0.00144544      -6.41412
0.00141254      -6.41414
0.00138038      -6.41416
0.00134896      -6.41417
0.00131826      -6.41419
0.00128825      -6.41421
0.00125893      -6.41423
0.00123027      -6.41424
0.00120226      -6.41426
0.0011749      -6.41428
0.00114815      -6.4143
0.00112202      -6.41432
0.00109648      -6.41434
0.00107152      -6.41436
0.00104713      -6.41438
0.00102329      -6.4144
0.001      -6.41442
0.000977237      -6.41444
0.000954993      -6.41446
0.000933254      -6.41449
0.000912011      -6.41451
0.000891251      -6.41453
0.000870964      -6.41455
0.000851138      -6.41457
0.000831764      -6.4146
0.000812831      -6.41462
0.000794328      -6.41465
0.000776247      -6.41467
0.000758578      -6.41469
0.00074131      -6.41472
0.000724436      -6.41474
0.000707946      -6.41477
0.000691831      -6.41479
0.000676083      -6.41482
0.000660693      -6.41485
0.000645654      -6.41487
0.000630957      -6.4149
0.000616595      -6.41493
0.00060256      -6.41495
0.000588844      -6.41498
0.00057544      -6.41501
0.000562341      -6.41504
0.000549541      -6.41507
0.000537032      -6.4151
0.000524807      -6.41513
0.000512861      -6.41515
0.000501187      -6.41518
0.000489779      -6.41521
0.00047863      -6.41524
0.000467735      -6.41528
0.000457088      -6.41531
0.000446684      -6.41534
0.000436516      -6.41537
0.00042658      -6.4154
0.000416869      -6.41543
0.00040738      -6.41547
0.000398107      -6.4155
0.000389045      -6.41553
0.000380189      -6.41557
0.000371535      -6.4156
0.000363078      -6.41563
0.000354813      -6.41567
0.000346737      -6.4157
0.000338844      -6.41574
0.000331131      -6.41577
0.000323594      -6.41581
0.000316228      -6.41584
0.00030903      -6.41588
0.000301995      -6.41592
0.000295121      -6.41595
0.000288403      -6.41599
0.000281838      -6.41603
0.000275423      -6.41607
0.000269153      -6.4161
0.000263027      -6.41614
0.00025704      -6.41618
0.000251189      -6.41622
0.000245471      -6.41626
0.000239883      -6.4163
0.000234423      -6.41634
0.000229087      -6.41638
0.000223872      -6.41642
0.000218776      -6.41646
0.000213796      -6.4165
0.00020893      -6.41654
0.000204174      -6.41658
0.000199526      -6.41662
0.000194984      -6.41667
0.000190546      -6.41671
0.000186209      -6.41675
0.00018197      -6.41679
0.000177828      -6.41684
0.00017378      -6.41688
0.000169824      -6.41693
0.000165959      -6.41697
0.000162181      -6.41702
0.000158489      -6.41706
0.000154882      -6.41711
0.000151356      -6.41715
0.000147911      -6.4172
0.000144544      -6.41724
0.000141254      -6.41729
0.000138038      -6.41734
0.000134896      -6.41738
0.000131826      -6.41743
0.000128825      -6.41748
0.000125893      -6.41753
0.000123027      -6.41757
0.000120226      -6.41762
0.00011749      -6.41767
0.000114815      -6.41772
0.000112202      -6.41777
0.000109648      -6.41782
0.000107152      -6.41787
0.000104713      -6.41792
0.000102329      -6.41797
0.0001      -6.41802
0.0000977237      -6.41807
0.0000954993      -6.41813
0.0000933254      -6.41818
0.0000912011      -6.41823
0.0000891251      -6.41828
0.0000870964      -6.41834
0.0000851138      -6.41839
0.0000831764      -6.41844
0.0000812831      -6.4185
0.0000794328      -6.41855
0.0000776247      -6.41861
0.0000758578      -6.41866
0.000074131      -6.41872
0.0000724436      -6.41877
0.0000707946      -6.41883
0.0000691831      -6.41888
0.0000676083      -6.41894
0.0000660693      -6.419
0.0000645654      -6.41905
0.0000630957      -6.41911
0.0000616595      -6.41917
0.000060256      -6.41922
0.0000588844      -6.41928
0.000057544      -6.41934
0.0000562341      -6.4194
0.0000549541      -6.41946
0.0000537032      -6.41952
0.0000524807      -6.41958
0.0000512861      -6.41964
0.0000501187      -6.4197
0.0000489779      -6.41976
0.000047863      -6.41982
0.0000467735      -6.41988
0.0000457088      -6.41994
0.0000446684      -6.42001
0.0000436516      -6.42007
0.000042658      -6.42013
0.0000416869      -6.42019
0.000040738      -6.42026
0.0000398107      -6.42032
0.0000389045      -6.42038
0.0000380189      -6.42045
0.0000371535      -6.42051
0.0000363078      -6.42058
0.0000354813      -6.42064
0.0000346737      -6.42071
0.0000338844      -6.42077
0.0000331131      -6.42084
0.0000323594      -6.4209
0.0000316228      -6.42097
0.000030903      -6.42104
0.0000301995      -6.42111
0.0000295121      -6.42117
0.0000288403      -6.42124
0.0000281838      -6.42131
0.0000275423      -6.42138
0.0000269153      -6.42145
0.0000263027      -6.42151
0.000025704      -6.42158
0.0000251189      -6.42165
0.0000245471      -6.42172
0.0000239883      -6.42179
0.0000234423      -6.42187
0.0000229087      -6.42194
0.0000223872      -6.42201
0.0000218776      -6.42208
0.0000213796      -6.42215
0.000020893      -6.42222
0.0000204174      -6.4223
0.0000199526      -6.42237
0.0000194984      -6.42244
0.0000190546      -6.42252
0.0000186209      -6.42259
0.000018197      -6.42266
0.0000177828      -6.42274
0.000017378      -6.42281
0.0000169824      -6.42289
0.0000165959      -6.42296
0.0000162181      -6.42304
0.0000158489      -6.42311
0.0000154882      -6.42319
0.0000151356      -6.42327
0.0000147911      -6.42334
0.0000144544      -6.42342
0.0000141254      -6.4235
0.0000138038      -6.42358
0.0000134896      -6.42366
0.0000131826      -6.42373
0.0000128825      -6.42381
0.0000125893      -6.42389
0.0000123027      -6.42397
0.0000120226      -6.42405
0.000011749      -6.42413
0.0000114815      -6.42421
0.0000112202      -6.42429
0.0000109648      -6.42437
0.0000107152      -6.42446
0.0000104713      -6.42454
0.0000102329      -6.42462
0.00001      -6.4247


